When LAMOST meets Gaia DR3 Exploring the metallicity of open clusters

Context. Open clusters (OCs) are valuable probes of stellar population characteristics. Their age and metallicity provide insights into the chemical enrichment history of the Milky Way. By studying the metallicity of OCs, we can explore the spatial distribution of composition across the Galaxy and understand stellar birth radii through chemical tagging. However, inferring the original positions of OCs remains a challenge. Aims. This study investigates the distribution of metallicity in the solar neighborhood using data from Gaia DR3 and LAMOST spectra. By measuring accurate ages and metallicities, we aim to derive birth radii and understand stellar migration patterns. Methods. We selected 1131 OCs within 3 kpc of the Sun from Gaia DR3 and LAMOST DR8 low-resolution spectra (R=1800). To correct the LAMOST data, we incorporated high-resolution spectra from GALAH DR3 (R=28000) using an artificial neural network. The average metallicity of the OCs was derived from reliable [Fe/H] values of their members. We examined the metallicity distribution across the Galaxy and calculated birth radii based on age and metallicity. Results. The correction method reduces the systematic offset in LAMOST data. We found a metallicity gradient as a function of Galactocentric distance and guiding radii. Comparisons with chemo-dynamic simulations show that observed metallicity values are slightly lower than predicted when uncertainties are ignored, but the metallicity gradients align with previous studies. We also inferred that many OCs near the Sun likely originated from the outer Galactic disk.

==> clusterdynamicerror1.csv <==
Name_1,logAge16,logAge50,Age50,logAge84,RAICRS,DEICRS,Rgc,pmRA,pmDE,RV,Fe,uncertainty
Alessi-Teutsch10,6.2,6.32,0.002089296130854,6.42,56.33063,29.741589,8.493,2.6707451,-5.2382727,18.203142,-0.054496457179387,0.12361725148070025
HSC1262,6.43,6.51,0.003235936569296,6.61,57.64357,35.07487,8.476,3.3747544,-4.379396,19.600218,-0.144994990900159,0.25313333737534105
Collinder69,6.4,6.52,0.003311311214826,6.63,83.81418,9.888055,8.508,1.2149006,-2.046649,20.874113,-0.086444885407885,0.20109990562386032
NGC2169,6.41,6.52,0.003311311214826,6.65,92.11772,13.966631,9.023,-1.0857671,-1.6118912,17.22387,-0.224122770130634,0.10754978604233843
UBC17a,6.43,6.55,0.003548133892336,6.66,84.77577,-1.9324411,8.43,1.8006328,-1.2985452,11.73651,-0.264404118061066,0
UPK398,6.33,6.55,0.003548133892336,6.76,85.95598,7.0592327,8.582,-3.256996,-1.7480174,25.2307,0.058959618210793,0
HSC1633,6.43,6.56,0.003630780547701,6.69,80.753136,-4.580721,8.444,1.8446072,-1.0411967,14.802379,-0.072092758802076,0.15734785296268275
UBC159,6.51,6.6,0.003981071705535,6.71,338.9971,39.635326,8.192,-2.0177796,-4.675971,-17.651932,-0.436464369297028,0
Theia38,6.53,6.61,0.004073802778041,6.7,291.74518,21.116556,7.84,1.1808871,-6.1010613,-11.228794,0.030246847621274,0.014955795618667719
OC0357,6.4,6.62,0.004168693834703,6.78,91.93197,-6.3958817,8.971,-2.790072,0.98981583,86.29335,-0.155382248262565,0.12283639647388982
NGC2244,6.47,6.62,0.004168693834703,6.8,97.9853,4.9267125,9.245,-1.7368294,0.2526883,31.88483,-0.127020129561424,0.03784645088066693
Dolidze8,6.43,6.63,0.004265795188016,6.85,306.12625,42.28999,7.999,-2.5400746,-6.2069063,-3.1194153,-0.108500541746616,0.26609109812018233
SigmaOrionis,6.49,6.63,0.004265795188016,6.76,84.70986,-2.6097558,8.473,1.4799904,-0.609648,24.974236,-0.314770776778459,0.1699794030606908
IC348,6.53,6.65,0.00446683592151,6.79,56.137264,32.177128,8.455,4.422977,-6.343024,11.679181,-0.154097290011123,0.22935724028934054
UPK41,6.57,6.66,0.004570881896149,6.79,279.462,0.4606888,7.659,2.6565344,-8.268696,-3.3720539,-0.054963873699308,0.027478530182885527
Theia13,6.55,6.66,0.004570881896149,6.76,83.13243,-1.7527659,8.477,0.10401025,-0.221842,25.82833,-0.002790962035457,0.09915032628308953
CWNU1190,6.47,6.66,0.004570881896149,6.85,69.34238,45.39516,9.44,-0.47391057,-1.630385,24.06923,0.009096158668399,0
OCSN65,6.58,6.68,0.004786300923226,6.79,83.764206,-2.1550586,8.501,-1.2577364,0.9296547,33.16098,-0.132678478490562,0.19292102637090838
UBC51,6.56,6.69,0.004897788193684,6.82,59.768715,52.64235,9.038,-0.25844032,-1.3535169,-8.15395,-0.190940646454692,0.19468257743660766
Briceno1,6.59,6.7,0.005011872336273,6.8,81.08337,1.6956123,8.426,1.3839792,-0.0161936,11.585375,-0.14907100412529,0.19058936288407197
NGC2264,6.48,6.7,0.005011872336273,6.91,100.227066,9.875437,8.848,-1.6171556,-3.6445088,21.127348,-0.047192955123527,0.17367835785791053
HSC477,6.47,6.72,0.005248074602498,6.98,234.6952,36.620193,8.075,-15.401412,-6.179041,-26.090904,0.143958081039374,0.12832923127852952
OCSN32,6.62,6.72,0.005248074602498,6.81,340.3675,40.210335,8.189,-2.0615027,-5.2450166,-18.991133,-0.042035982012749,0.20005830540415462
Alessi20,6.64,6.72,0.005248074602498,6.8,2.6434996,58.75651,8.356,8.116656,-2.4272065,-9.305288,-0.058639639781581,0.2297669940999753
ASCC19,6.58,6.73,0.005370317963703,6.84,81.97813,-1.8560224,8.422,1.1677167,-1.1824782,11.650611,-0.014879190001087,0.17064816786459203
CWNU364,6.63,6.74,0.005495408738576,6.85,55.0086,43.20437,9.119,-1.264232,-3.6426873,-20.997375,-0.114021629095078,0.006142565897489418
OCSN40,6.68,6.77,0.005888436553556,6.85,358.85785,56.484493,8.196,7.9218993,-3.125626,-12.707631,-0.034858041227624,0.11099993747520466
Stock8,6.67,6.77,0.005888436553556,6.86,82.02868,34.420834,9.906,0.03398706,-2.3476703,-51.155468,-0.059743077390724,0.27824000269270627
OC0315,6.67,6.78,0.006025595860744,6.88,94.93588,22.114735,9.836,0.62379676,-2.5023327,22.536959,-0.295803451538086,0.18370508156887694
Gulliver22,6.66,6.79,0.006165950018615,6.9,84.82419,26.34502,8.945,-1.6398292,-4.739996,7.9600677,-0.130322220735252,0.1474668031397233
ASCC18,6.66,6.8,0.006309573444802,6.93,81.33025,0.36762756,8.476,0.15634827,1.3732927,26.15758,0.06253956630826,0.14244262448664505
Casado82,6.64,6.81,0.006456542290347,6.94,300.89777,36.022438,7.768,-3.2025385,-6.256091,-22.375565,-0.214206039905548,0
OCSN56,6.72,6.82,0.006606934480076,6.93,83.57819,2.6292033,8.509,-0.92367214,0.55180645,25.55239,-0.018186128040161,0.09010274143259946
CWNU1072,6.68,6.83,0.00676082975392,7.0,87.202515,-5.45588,8.508,-2.5087514,0.25644523,30.28229,0.082229122519493,0
NGC1502,6.77,6.83,0.00676082975392,6.89,61.960976,62.325672,9.007,-0.65186214,-0.8963864,-10.180017,0.003125259652734,0.07378075148460693
ASCC21,6.75,6.85,0.007079457843841,6.96,82.21204,3.6065855,8.431,1.5323534,-0.57628363,10.168294,-0.059341655911958,0.20118469131248443
HSC305,6.71,6.87,0.007413102413009,7.05,269.7161,4.104886,7.751,-0.01040966,-8.380962,-26.559093,-0.059714399278164,0
Theia100,6.72,6.87,0.007413102413009,6.98,346.8876,46.067944,8.258,-0.8257147,-3.142798,-13.6550665,-0.036504898965359,0.05106887713024033
OCSN61,6.78,6.87,0.007413102413009,6.96,84.08365,-0.40216643,8.463,-1.0446844,-0.6302525,26.822683,0.04872437287122,0.11309656908793309
Collinder95,6.7,6.87,0.007413102413009,7.1,97.78343,9.839025,8.975,-2.2399313,-4.9865212,4.1932273,-0.324851885437965,0.18785938148556228
Melotte186,6.75,6.88,0.007585775750292,7.0,270.31775,3.1926358,7.644,0.60572094,-8.818322,-9.434916,-0.040070963890425,0.3736234686764312
NGC2183,6.69,6.88,0.007585775750292,7.09,92.699356,-6.218506,9.08,-3.7412217,0.415481,27.52491,-0.172147192060947,0.22984549794078357
NGC6871,6.84,6.89,0.007762471166287,6.95,301.48993,35.77555,7.777,-3.09188,-6.44577,-0.9903199,-0.050319150090218,0
Teutsch39,6.76,6.89,0.007762471166287,7.01,339.12387,37.771038,8.188,-1.6000445,-6.1220336,-13.143311,-0.130063058435917,0.17673924224796486
UPK39,6.72,6.9,0.007943282347243,7.11,277.47772,1.0762701,7.539,3.270596,-8.66753,14.747004,0.036798141896725,0
HSC263,6.75,6.9,0.007943282347243,7.11,264.82227,2.4258683,7.638,0.04013887,-9.344733,-12.791554,0.174198746681213,0
HSC1250,6.72,6.9,0.007943282347243,7.07,51.380127,30.970324,8.431,7.411212,-8.369416,48.034008,-0.041557371616364,0.22050495716977905
CWNU1088,6.72,6.9,0.007943282347243,7.07,85.90593,-1.5927764,8.652,1.6975737,-4.0610905,17.03327,-0.07505112439394,0.10505367423289612
HSC1551,6.71,6.9,0.007943282347243,7.06,92.995995,14.072599,9.132,-1.767292,-1.3837537,19.34796,-0.156693806871772,0.05721680851753034
FSR0817,6.79,6.9,0.007943282347243,7.02,84.859924,30.89025,9.482,-0.16511801,-3.1769946,-3.346496,0.080162634452184,0.3001345553929269
OC0322,6.66,6.92,0.008317637711027,7.29,79.417694,7.1641226,8.522,2.2910519,-3.6659951,6.2191176,-0.228328555822372,0
RSG8,6.86,6.93,0.008511380382024,7.02,345.45297,59.508793,8.307,5.663728,-1.7157012,-9.656204,-0.086022339761257,0
CWNU1227,6.81,6.93,0.008511380382024,7.04,94.61426,-7.7807755,8.451,-3.931914,-0.1566877,30.609125,-0.247098423540592,0.17932656972574992
Theia1722,6.83,6.93,0.008511380382024,7.01,52.932953,60.132977,9.035,-1.9574397,-0.7550092,-11.597949,-0.212571334093809,0.1318327512446827
Collinder106,6.8,6.93,0.008511380382024,7.07,99.29526,6.0502405,9.462,-1.6232418,0.524428,25.924547,0.040628954768181,0.2795965505704499
OC0280,6.82,6.94,0.008709635899561,7.04,60.520992,32.178104,8.464,3.6278841,-5.2594166,24.979555,0.011395651331009,0.12903420448770267
OCSN68,6.8,6.94,0.008709635899561,7.04,84.49072,-4.9107566,8.498,-1.7047486,1.2960823,28.047503,-0.086961731314659,0
CWNU1086,6.85,6.94,0.008709635899561,7.02,67.640526,53.959377,8.829,0.95352983,-3.4299362,-1.8347162,-0.155718882878621,0.14079114008736243
Theia1885,6.76,6.94,0.008709635899561,7.14,102.53242,-5.3379555,9.336,-1.2352134,0.7808783,20.784554,-0.274764433503151,0.06310991166725498
FSR0732,6.81,6.95,0.008912509381337,7.05,75.63113,42.545143,9.269,-0.27474207,-2.695234,-3.1429515,-0.136703640222549,0.006824754942813719
CWNU525,6.85,6.95,0.008912509381337,7.04,84.92565,37.500618,9.279,-0.32469848,-2.7966006,2.583493,-0.11187438108027,0.06355662253419589
COIN-Gaia16,6.85,6.95,0.008912509381337,7.06,80.16978,37.444588,9.616,1.1801727,-3.8285875,25.392342,-0.271600266297658,0.11265821775147768
OCSN54,6.75,6.96,0.009120108393559,7.18,77.62209,17.43095,8.601,0.6316469,-5.448377,14.302138,-0.095390895071129,0.13645521080162282
HSC283,6.81,6.97,0.00933254300797,7.11,260.2536,6.3571644,7.749,-0.8212422,-10.365201,-12.729352,0.122119501233101,0.04544431245034612
IC4996,6.91,6.97,0.00933254300797,7.06,304.14023,37.64846,7.862,-2.6356673,-5.3507037,-14.25537,-0.189201090484858,0.13317868390680282
HSC599,6.85,6.97,0.00933254300797,7.08,304.72128,38.187916,7.902,-3.7491312,-5.915184,-18.068394,-0.425835222005844,0
NGC1444,6.88,6.97,0.00933254300797,7.07,57.35825,52.65542,9.14,-0.80177987,-1.8440759,-10.062239,-0.157501903673013,0.07628858444334395
OCSN27,6.88,6.98,0.009549925860214,7.07,321.6072,47.632545,8.14,3.2571998,-2.5056999,-16.30641,0.089126402572044,0
UPK166,6.87,6.98,0.009549925860214,7.12,339.20255,47.00797,8.268,-0.9373367,-3.3022754,-10.260138,-0.063249107864168,0.10721177342608741
OC0279,6.9,6.98,0.009549925860214,7.06,58.547047,31.923037,8.384,6.300104,-9.797289,11.447971,-0.028566313073616,0.1339770581724968
NGC1579,6.79,7.0,0.01,7.17,67.522964,35.282146,8.897,2.421978,-5.1591344,9.373229,0.211531103029847,0.2410766545825551
FSR0744,6.88,7.0,0.01,7.14,74.85046,37.978733,9.229,-0.49444392,-2.992476,3.9034607,-0.108683586120605,0.22814512105894993
Theia1797,6.9,7.0,0.01,7.09,99.07116,9.832588,9.24,-1.5823197,-0.93000513,20.151476,-0.072398785501719,6.642186335872399E-4
NGC1980,6.84,7.01,0.010232929922808,7.22,83.80061,-5.9212503,8.449,1.2645098,0.47226793,23.239841,0.005872565507889,0.13904069705456046
ZHBJZ1,6.94,7.02,0.010471285480509,7.1,103.94661,-5.791223,8.348,-7.318017,-2.4447868,18.356888,-0.072394714886687,0.05250310444442265
UPK127,6.77,7.03,0.010715193052376,7.24,313.4008,44.405506,8.109,-1.2934697,-3.0717995,-14.824152,-0.081324376165867,0
FSR0686,6.93,7.03,0.010715193052376,7.12,66.39671,46.130966,9.011,-1.104198,-2.6074398,-14.870679,-0.151011524515019,0.10849915509627159
CWNU239,6.95,7.03,0.010715193052376,7.11,98.27959,2.4458354,9.576,-2.3211875,-0.5256702,11.532747,-0.068766063451767,0.3173150729117872
Theia6999,6.9,7.03,0.010715193052376,7.13,89.65667,20.20594,9.793,0.9499603,-2.542232,27.863173,-0.060342859476805,0.18490441725658663
CWNU1242,6.82,7.05,0.01122018454302,7.28,65.617455,15.251195,8.386,3.1287568,-3.4543781,21.223978,-0.081896064182123,0.12952013649829777
CWNU1007,6.92,7.05,0.01122018454302,7.16,79.20777,18.477745,8.493,-0.26741543,-5.6411395,23.587782,-0.071641882881522,0.1405399885526321
HSC1463,6.9,7.05,0.01122018454302,7.2,82.12861,21.080666,8.712,0.6395791,-4.61686,1.2713668,-0.190956253558397,0.3910435338153712
FSR0902,6.95,7.06,0.011481536214969,7.19,94.57763,20.56214,9.718,0.44335848,-2.6253116,8.10276,-0.182171856363614,0.08666828707995075
QC1,6.96,7.07,0.011748975549395,7.19,305.10437,39.869278,7.945,-2.2840059,-3.5465794,0.618019,-0.044681951403618,0
CWNU1243,6.96,7.07,0.011748975549395,7.18,307.95468,39.04261,7.974,-0.98284024,-4.402963,-0.46641734,-0.164694607257843,0
NGC2232,6.99,7.07,0.011748975549395,7.14,96.97755,-4.771701,8.39,-4.7167654,-1.7699336,22.766815,-0.039268662035465,0.13746458986662333
Dolidze16,6.93,7.08,0.012022644346174,7.23,78.593124,32.76972,9.388,-0.10793614,-2.6961794,-14.038933,-0.182331017451361,0.32998085052327053
Collinder107,6.98,7.08,0.012022644346174,7.22,99.621605,4.635086,9.409,-2.4295285,-0.20240128,7.283855,0.072256378829479,0
UBC182,6.94,7.1,0.012589254117942,7.28,4.075242,52.24142,8.897,-2.892163,-1.8972608,-31.185968,-0.024323948193342,0.0657050270073422
UPK307,7.01,7.1,0.012589254117942,7.17,54.49299,55.18028,8.909,-2.174827,-1.8329856,-14.604568,-0.212395191192627,0
HSC1523,6.92,7.11,0.012882495516931,7.31,79.01408,10.036066,8.387,1.5203706,-3.8163607,14.330915,0.202696688473225,0.09671545842799374
OCSN64,7.03,7.11,0.012882495516931,7.21,78.46737,-4.849422,8.403,0.3383679,5.175434,27.485003,-0.090024211443961,0.12607421378480765
HSC1351,6.91,7.11,0.012882495516931,7.28,82.11828,35.05577,10.327,0.11584165,-1.7358203,0.0,-0.440497532486915,0.1934667424210563
HSC633,6.98,7.12,0.013182567385564,7.25,307.37537,42.393642,8.081,3.386129,-0.19454885,-7.2083583,0.032259451846282,0.1025859312945003
OCSN28,7.01,7.12,0.013182567385564,7.23,324.41904,50.891094,8.174,3.880703,-2.1211143,-17.579245,-0.018644267819652,0
ASCC20,7.04,7.12,0.013182567385564,7.2,82.19356,1.721304,8.453,-0.5690951,0.75899005,27.885557,0.049993284793646,0.1816942638636666
HSC699,7.0,7.13,0.013489628825917,7.26,324.53915,41.831707,8.138,-0.8718352,-5.761299,-2.9036052,-0.14793993383646,0.12336564458661489
UPK385,7.03,7.13,0.013489628825917,7.24,75.701324,12.94782,8.427,1.7500571,-3.4608,15.857926,-0.077173817902804,0.21204309884008918
HSC1193,6.86,7.13,0.013489628825917,7.37,59.96351,51.593933,9.092,-0.02170642,-1.9650855,3.4145086,-0.214991937081019,0.2619862862720685
HSC833,7.03,7.13,0.013489628825917,7.22,342.53558,57.172432,9.993,-3.8472245,-2.6385324,0.0,0.19303597509861,0
Theia5347,6.99,7.14,0.013803842646029,7.27,268.77942,9.841645,7.696,0.20833601,-8.118907,-17.235832,-0.03278070439895,0.26208693443190767
Gaia8,7.07,7.15,0.014125375446228,7.23,282.54315,33.392822,7.994,1.7426193,-3.9554076,-21.799776,0.035370702014686,0.03201887126864784
HSC1653,6.93,7.15,0.014125375446228,7.38,79.36026,-8.504143,8.369,0.36087078,-0.7658411,10.1381,0.12544384598732,0
Theia230,7.03,7.15,0.014125375446228,7.28,65.001785,12.418183,8.409,5.089786,-5.6422515,8.973995,0.05245709489609,0.3010075994633138
UBC1297,7.06,7.15,0.014125375446228,7.26,85.59791,25.74239,9.391,-0.02701038,-4.3644543,-0.7133402,-0.26517915353179,0.2422338747940983
Collinder89,6.97,7.15,0.014125375446228,7.35,94.702354,23.169615,10.103,0.4533695,-1.5556113,-1.8428211,-0.110571444034577,0.3290747963264291
UBC26,7.07,7.16,0.014454397707459,7.26,285.42636,22.1134,7.766,1.9680223,-5.263788,-11.731377,0.124335676431656,0.036042067730186915
HSC1471,6.99,7.16,0.014454397707459,7.35,81.03376,19.019396,8.823,0.22298002,-4.99288,-1.366324,-0.299087330698967,0.23032564504693337
UPK422,7.06,7.17,0.014791083881682,7.26,87.963844,-7.3900824,8.358,0.17105886,-0.6089268,12.199009,-0.022160701453686,0.13195918068191081
HSC1527,7.07,7.17,0.014791083881682,7.27,74.32995,6.3779564,8.435,0.42614424,-4.565134,16.014849,0.078904859721661,0
HSC1403,7.08,7.18,0.015135612484362,7.3,75.69317,24.300514,8.629,1.2312872,-5.204024,16.300518,-0.078602201663531,0.21727055753734345
FSR1117,7.02,7.18,0.015135612484362,7.38,94.15929,-8.968303,9.142,-3.7430356,0.9003124,23.326675,-0.039487227797508,0
NGC869,7.13,7.18,0.015135612484362,7.23,34.765507,57.140114,10.16,-0.65444106,-1.1432838,-67.63861,-0.074284143745899,0.0901446542705287
NGC957,7.13,7.18,0.015135612484362,7.24,38.362297,57.557457,10.207,-0.26843473,-1.1079208,-37.47011,-0.293300206462542,0.24542088105651738
HSC579,7.05,7.19,0.015488166189125,7.32,302.31085,36.064014,7.807,-2.879037,-6.1238484,-9.133737,-0.383419364690781,0
NGC884,7.13,7.19,0.015488166189125,7.24,35.51933,57.140915,10.091,-0.6138963,-1.14235,-43.895973,-0.169032000005245,0.06174957485361334
Theia1920,7.07,7.2,0.015848931924611,7.33,304.46707,38.724785,7.938,-3.0344944,-6.9803276,-6.6248465,-0.320570290088654,0
HSC640,7.05,7.2,0.015848931924611,7.36,309.77386,42.120403,8.053,-2.35599,-3.4398785,11.588106,-0.101697776466608,0.18129680171841622
Theia232,7.11,7.2,0.015848931924611,7.31,16.861294,50.35142,8.321,15.355345,-7.107699,-12.392558,-0.01855035961407,0.0524572327502743
UBC1577,7.13,7.2,0.015848931924611,7.28,29.419756,57.444695,9.696,-1.3364737,-1.2164357,-4.759208,-0.196029004454613,0.08203498905031276
IRAS06117+1901,7.09,7.2,0.015848931924611,7.33,93.70166,19.005852,10.02,-0.06431985,-1.2684157,0.09356227,-0.183565639145672,0.2167398452962749
HSC1001,7.1,7.2,0.015848931924611,7.3,17.61207,57.730316,10.075,-1.0752695,-0.92841053,0.0,0.156469702720642,0
ASCC100,7.01,7.21,0.016218100973589,7.39,285.40308,33.600945,7.963,1.732164,-3.4509656,-13.846435,-0.016692795246567,0.11147493221282603
FSR0238,7.05,7.21,0.016218100973589,7.36,308.70956,41.475815,8.015,0.1979086,-3.2058764,-45.92458,-0.163341041654348,0.17933071549280802
HSC1481,7.1,7.21,0.016218100973589,7.3,78.45149,15.828133,8.33,-0.68873113,-8.263974,19.244453,0.076319316402077,0.04231520064436355
NGC7128,7.13,7.21,0.016218100973589,7.29,325.98917,53.715748,9.098,-4.0542326,-4.131049,-53.53228,-0.319980174303055,0
HSC1440,7.09,7.21,0.016218100973589,7.37,89.142586,27.651249,9.705,0.13138296,-2.2941463,4.74081,-0.074491581320763,0.3572534826323424
HSC381,7.13,7.22,0.016595869074376,7.31,271.38574,17.770899,7.911,-1.0359275,-8.110037,-17.044573,0.033573116512691,0.10364644839294307
HSC474,7.14,7.22,0.016595869074376,7.29,260.805,34.708305,7.978,-2.8476,-3.8637645,-22.208176,0.103367981048931,0.04840501070237567
Theia96,7.12,7.22,0.016595869074376,7.34,305.2868,48.9247,8.099,3.029662,1.9652401,-12.674999,0.051941753675541,0.06443481875599406
UPK168,7.13,7.22,0.016595869074376,7.29,344.0376,43.246407,8.262,-0.5747739,-4.0561614,-11.446401,0.091093581169844,0.010969354567614723
UBC147,7.07,7.22,0.016595869074376,7.36,308.37683,47.041195,8.312,-3.332984,-4.7146096,-6.2380514,-0.100026592612267,0
NGC457,7.17,7.22,0.016595869074376,7.28,19.892523,58.27566,10.242,-1.591751,-0.7326823,-41.493855,-0.260670453310013,0.11239893166306131
Berkeley14A,7.11,7.23,0.016982436524618,7.36,75.045525,43.67924,9.2,-0.32394633,-2.784848,-12.268269,-0.367335397005081,0.03593204532167883
Alessi19,7.13,7.24,0.017378008287494,7.33,274.53415,11.897347,7.666,-1.0094908,-7.074476,-7.865983,-0.004457154776901,0.11080074512351538
OCSN10,7.12,7.24,0.017378008287494,7.36,276.0894,15.689698,7.868,-1.5855747,-7.2913337,-9.737728,-0.006416564807296,0
Stephenson1,7.14,7.24,0.017378008287494,7.34,283.57834,36.880665,7.986,1.1208898,-3.0177834,-20.126707,0.157689690589905,0.06450942149027306
OC0343,7.15,7.24,0.017378008287494,7.34,97.631645,4.357298,8.754,-1.7586287,-4.714208,11.010467,-0.138787752565216,0.3301653317661362
HSC622,7.12,7.25,0.017782794100389,7.39,307.8635,40.731552,7.992,-0.09485687,-3.247757,-15.62736,-0.389061719179153,0
HSC921,7.12,7.25,0.017782794100389,7.38,5.513568,30.879526,8.276,14.005495,-2.697775,2.3405457,-0.006929757248037,0.09043938229029744
OCSN69,7.15,7.25,0.017782794100389,7.35,93.647415,-4.6170874,8.426,-6.597817,2.5709865,20.444862,0.122119575738907,0
HSC1677,7.11,7.25,0.017782794100389,7.37,100.15665,-0.6856593,8.664,-3.8340273,0.76407534,46.63388,-0.463922888040543,0
UBC1103,7.15,7.26,0.0181970085861,7.34,306.9235,38.86599,7.932,-0.22201125,-2.840945,15.367597,0.12101174890995,0
HSC620,7.06,7.26,0.0181970085861,7.47,306.3048,40.404125,7.96,-0.20770893,-3.4307227,-41.662937,-0.373901456594467,0
HSC1495,7.07,7.26,0.0181970085861,7.44,62.69664,3.8659587,8.317,0.26389098,-5.60217,11.057996,0.156260393685401,0.08738843250854297
HSC1640,7.16,7.27,0.018620871366629,7.37,67.13724,-12.157192,8.289,2.2062347,-3.7764254,13.370195,-0.149251371622086,0
CWNU168,7.12,7.27,0.018620871366629,7.39,81.067154,20.723251,9.022,-0.12623215,-4.651032,-16.872355,-0.148286119103432,0
HSC1539,7.13,7.27,0.018620871366629,7.38,90.69121,14.593944,9.101,-1.5773854,-1.4911976,14.878602,-0.184691658616066,0.1103334023857156
HSC1504,7.13,7.27,0.018620871366629,7.38,93.57016,21.09553,10.502,0.15204501,-2.1904025,35.56027,-0.222868779940264,0.15596109556383006
Teutsch312,7.2,7.29,0.019498445997581,7.38,315.43686,29.651453,7.935,0.993702,-4.7445908,-9.219972,0.046010270448668,0.36631675163950733
HSC1318,7.08,7.29,0.019498445997581,7.46,64.56538,28.249504,8.251,8.663386,-25.442091,23.44303,-0.448247745633126,0.0810420463000507
Theia66,7.16,7.29,0.019498445997581,7.43,68.14395,18.103144,8.259,12.201821,-18.932035,18.989485,-8.08311005433E-4,0.15507551807844996
CWNU522,7.12,7.29,0.019498445997581,7.44,75.678,8.081014,8.5,0.88316846,-4.4838834,17.201347,-0.015527967977864,0.1078157872656228
HSC1308,7.19,7.29,0.019498445997581,7.41,76.51252,38.470448,9.19,-0.35980362,-3.1327934,-16.738192,-0.018818919857343,0.26719181782256757
Collinder104,7.15,7.29,0.019498445997581,7.42,99.18706,4.7102427,9.433,-1.3910532,0.6511207,30.63784,0.08001285046339,0
OC0316,7.19,7.29,0.019498445997581,7.39,95.26507,22.170639,9.925,0.24595635,-2.3489385,0.0,-0.277727064490318,0.10316711836543405
HSC973,7.04,7.29,0.019498445997581,7.52,11.104815,55.20408,9.956,-3.4173498,-1.8284695,0.0,-0.323376968502998,0.1274696239636554
HSC986,7.05,7.3,0.019952623149689,7.57,14.036279,47.37038,8.341,2.3818352,-6.9653587,-16.347303,-0.138634338974953,0
HSC1153,7.2,7.31,0.020417379446695,7.42,56.915638,58.541206,11.045,-0.5263181,-0.01433263,0.0,-0.322045862674713,0
CWNU1183,7.2,7.32,0.02089296130854,7.43,295.6107,38.27214,7.999,1.4913754,-0.59185195,-7.079084,-0.069825364276767,0.19155762019088884
UBC188,7.17,7.32,0.02089296130854,7.48,27.498417,53.895283,9.72,-0.8441647,-1.6123397,-70.3,-0.181472887905935,0.2693000799595857
HSC1356,7.16,7.32,0.02089296130854,7.45,81.86655,34.373283,10.476,0.16179489,-1.8664533,79.41216,-0.187165759503841,0.030414145461753566
RSG5,7.26,7.33,0.021379620895022,7.4,303.9087,45.738018,8.08,3.6450942,1.596934,-3.4132435,-0.032391122796319,0.22635391035476396
HSC1774,7.19,7.33,0.021379620895022,7.51,157.2014,15.183183,8.231,-9.20758,-2.3956509,3.9703104,0.010379827581346,0.05459870422288419
CWNU1111,7.22,7.33,0.021379620895022,7.45,85.103485,13.707201,8.378,-1.9759345,-6.105031,21.52303,-0.05485015641898,0.059231059034279845
IC4665,7.25,7.34,0.021877616239496,7.43,266.53244,5.6347427,7.823,-0.88090974,-8.532393,-17.294603,-0.019270378881349,0.16960229523328574
Platais6,7.2,7.34,0.021877616239496,7.46,94.89598,5.301276,8.326,-1.095703,-12.678978,29.134388,0.097996688313649,0.015066991695543205
UBC418,7.24,7.34,0.021877616239496,7.43,34.64534,59.622253,10.359,-0.49921876,-0.52197355,0.0,-0.066291481256485,0
UBC373,7.26,7.35,0.022387211385683,7.43,306.87567,37.649315,7.924,-0.61204183,-3.68497,6.823887,-0.061559945344925,0.19708030697450654
CWNU1464,7.19,7.35,0.022387211385683,7.47,85.14244,31.841114,9.438,-0.09608964,-3.0259619,12.568535,0.004573725163936,0.36321988071445327
HSC1421,7.24,7.35,0.022387211385683,7.46,85.059135,27.454199,9.692,1.0506053,-2.0842927,0.0,-0.380163083473841,0.06689822376331919
UBC84,7.27,7.35,0.022387211385683,7.44,15.424384,61.689426,9.866,-1.5189348,-1.0785854,-34.621372,-0.232311636209488,0
HSC534,7.12,7.36,0.022908676527678,7.56,290.15417,34.147217,7.977,1.6796062,-3.250604,-24.39183,-0.006416564807296,0
Teutsch175,7.27,7.36,0.022908676527678,7.46,50.79471,44.756596,9.103,-0.5677419,-3.0658178,-29.453344,-0.08783670514822,0.31678722782069185
CWNU1334,7.24,7.37,0.023442288153199,7.51,100.581085,16.433268,10.639,-0.7265786,-1.0323364,32.09982,-0.379646241664886,0
CWNU96,7.25,7.38,0.023988329190195,7.53,312.48734,38.31999,8.009,-3.3528254,-4.230405,-0.84067786,-0.123673714697361,0.036172269423127124
CWNU1062,7.28,7.38,0.023988329190195,7.46,173.70142,16.844992,8.181,-9.193177,-1.5816988,8.14402,-0.01008594446129,0.11998818921119715
UBC1263,7.29,7.39,0.02454708915685,7.48,66.22259,44.309055,11.5,-0.53840786,-0.9921463,0.0,-0.057835660874844,0
CWNU11,7.29,7.4,0.025118864315096,7.51,90.91502,18.270178,9.043,-0.16321628,-1.5093563,0.46538836,-0.200885345538457,0.12504299737309335
NGC1960,7.33,7.4,0.025118864315096,7.45,84.08532,34.134224,9.297,-0.21801782,-3.413569,-5.134905,-0.191093347345789,0.11623994016315917
IRAS02130+5509,7.24,7.4,0.025118864315096,7.58,34.137455,55.412346,9.357,-0.7335169,-0.8892976,0.0,-0.173380747437477,0
OCSN50,7.26,7.41,0.025703957827689,7.57,62.360027,21.420424,8.297,5.8165274,-5.997408,35.67506,0.022651073654949,0.10193333757692014
HSC1248,7.26,7.41,0.025703957827689,7.55,63.243347,43.05281,9.908,0.24095422,-2.7174854,-22.039436,-0.014057392254472,0
Theia2133,7.34,7.41,0.025703957827689,7.49,98.287384,12.438081,10.019,-0.34388334,-0.95472413,-1.2824179,-0.360574275255203,0.2337800797507372
OC0310,7.3,7.41,0.025703957827689,7.53,93.828026,22.267744,10.068,0.28031394,-1.825011,0.0,-0.140564188361168,0
CWNU39,7.29,7.42,0.026302679918954,7.54,92.7402,23.433994,10.056,-0.3174401,-1.7626789,0.0,-0.260926872491836,0.28434998264779476
HSC906,6.82,7.43,0.026915348039269,7.86,200.95107,55.708168,8.128,113.32598,-7.3185816,-7.347637,0.066937548040985,0
Theia399,7.32,7.43,0.026915348039269,7.55,93.67123,17.397623,8.758,-0.45101434,-4.5589304,18.31234,-0.109760869294405,0.10904011746034183
HSC1322,7.32,7.43,0.026915348039269,7.56,82.044815,39.51587,12.031,0.10259356,-0.70128953,-39.40409,-0.054968821505705,0.3074058399483473
HSC617,7.31,7.44,0.027542287033382,7.57,312.4961,36.570652,8.044,5.9005923,-2.263333,-27.260273,0.081273652613163,0.1669800163362992
MonOB1-D,7.03,7.44,0.027542287033382,7.91,100.27357,9.572588,8.94,-2.3776004,-3.7229114,21.550505,0.203008741140366,0
OC0312,7.2,7.44,0.027542287033382,7.68,95.76463,22.936308,9.649,0.3768935,-2.4551528,2.5117788,0.094418026506901,0
OC0292,7.27,7.44,0.027542287033382,7.6,85.651695,36.189705,10.032,0.6510069,-2.9462092,-4.695186,-0.232275690883398,0.15471461624430247
CWNU26,7.29,7.44,0.027542287033382,7.59,93.8676,13.78486,10.032,-0.79073495,-1.0461098,0.0,-0.183033153414726,0
HSC1511,7.26,7.44,0.027542287033382,7.68,92.82036,19.586567,10.61,-0.021897,-1.2948959,0.0,-0.21348175406456,0
HSC1553,7.36,7.45,0.028183829312645,7.53,93.01274,13.981877,8.329,5.6297646,-16.330013,21.318787,-0.019745681293392,0.0820585336251432
HSC1368,7.34,7.46,0.028840315031266,7.56,73.833725,27.493711,8.307,17.538683,-23.274448,20.81451,-0.028484316542745,0.08608875037901209
Theia282,7.35,7.46,0.028840315031266,7.59,92.711205,11.975088,8.882,-1.7904078,-1.8489443,12.828085,-0.069582007827036,0.20348154421827494
HSC1409,7.38,7.46,0.028840315031266,7.54,73.354416,22.257519,9.852,1.689616,-1.5005243,0.0,-0.169421991705894,0.176440997644789
UBC1222,7.37,7.46,0.028840315031266,7.54,24.508081,56.50808,10.513,-1.3475664,-0.6453712,0.0,-0.220855904122193,0.10669000971743077
FSR0647,7.34,7.46,0.028840315031266,7.62,59.80599,57.235474,10.601,-0.09329705,0.3626046,-29.209574,-0.241371542215347,0
UPK72,7.37,7.48,0.03019951720402,7.58,284.98782,27.292717,7.882,-0.46136415,-4.554421,-15.192063,0.209791958332061,0.015861123522503965
HSC1020,7.37,7.49,0.030902954325136,7.6,18.974905,48.669056,8.302,18.487263,-10.793433,0.617746,0.053284648844976,0.12959044728288305
HSC1531,7.37,7.49,0.030902954325136,7.58,87.32804,13.836373,8.388,5.1814294,-13.15471,15.577001,0.099219461282094,0.0779149946259458
OC0193,7.37,7.49,0.030902954325136,7.6,343.53668,58.96038,8.838,-3.7602742,-2.543378,0.0,0.288199722766876,0
HSC1073,7.37,7.49,0.030902954325136,7.62,30.083479,59.152885,9.842,-1.4105412,-0.830207,-9.375302,0.113255031406879,0
NGC2129,7.38,7.49,0.030902954325136,7.62,90.277504,23.324646,10.116,0.22182688,-2.190353,13.1663065,-0.10239660660071,0.2208652390683513
HSC330,7.42,7.5,0.031622776601684,7.57,292.27985,-3.0789282,7.446,-0.08924125,-2.4617696,-23.26572,0.038795648142695,0.13138373673204135
HSC705,7.39,7.5,0.031622776601684,7.59,325.99057,41.96761,8.152,-1.4788167,-4.4949317,-6.8561516,-0.121339159707228,0.09860406058803672
HSC1469,7.31,7.5,0.031622776601684,7.64,48.174755,-4.3721895,8.241,2.3523614,-6.0666933,9.220916,0.021059241434381,0
Theia7,7.25,7.5,0.031622776601684,7.77,68.3037,24.389847,8.264,6.850081,-21.316416,14.217009,-0.287890709936618,0.26022053230947095
HSC1210,7.33,7.5,0.031622776601684,7.68,66.251564,51.784473,8.891,0.8066069,-4.002069,0.6006913,-0.132077549273769,0.1020972376269454
Theia2782,7.29,7.5,0.031622776601684,7.71,102.97121,9.235747,9.629,-2.4314544,-0.07424642,0.0,-0.219266064465046,0.1631706279303252
Theia78,7.31,7.51,0.032359365692963,7.69,79.30753,-3.449487,8.607,-0.8709405,2.4284804,21.059109,-0.269496522843838,0.26744418669364867
Theia47,7.37,7.51,0.032359365692963,7.64,63.98886,51.59788,8.786,0.328756,-3.482098,3.0162141,-0.209499809890986,0.1269717423185238
COIN-Gaia21,7.41,7.51,0.032359365692963,7.63,84.75457,28.436657,9.416,-0.14266679,-3.8272355,-1.6800265,-0.150816692039371,0.1283584131218151
UPK109,7.39,7.52,0.033113112148259,7.66,308.47675,35.24015,7.961,-2.327936,-5.7063584,-3.9652443,-0.023867355659604,0
CBJC8,7.35,7.52,0.033113112148259,7.71,313.50412,44.871277,8.348,-2.7939005,-3.5309904,0.0,-0.257629662752151,0
HXWHB8,7.45,7.52,0.033113112148259,7.59,80.57256,33.782845,9.211,-0.39730003,-3.2246666,4.4623866,-0.231958594173193,0.2541245506242433
HSC1292,7.44,7.52,0.033113112148259,7.6,78.280525,42.28202,9.243,-0.10402974,-4.0104947,6.9097347,-0.134773559868336,0.005459966023125238
CWNU361,7.43,7.53,0.03388441561392,7.63,64.35415,42.80886,9.121,2.0903568,-1.3691525,-27.103794,-0.02016818523407,0.23569806877438715
UBC620,7.45,7.53,0.03388441561392,7.63,97.939354,2.4543014,9.497,-1.6710601,-0.20982687,0.0,-0.363369286060333,0
NGC1348,7.45,7.53,0.03388441561392,7.62,53.545258,51.400246,10.335,1.2389429,-0.7751427,-19.885288,2.3184530437E-4,0
ADS16795,7.43,7.54,0.034673685045253,7.64,352.59216,58.553413,8.199,18.656605,2.8466125,-13.357744,-0.253031149574083,0
CWNU2902,7.44,7.54,0.034673685045253,7.66,103.93251,9.533371,9.435,-2.4347985,0.05540717,16.863365,-0.005308320745826,0
Pismis27,7.35,7.54,0.034673685045253,7.76,92.7261,20.62007,9.783,-0.23725948,-2.0969348,-7.8685193,0.181849953718483,0.2940113191265704
vdBergh85,7.37,7.54,0.034673685045253,7.73,101.72013,1.3242558,9.899,-0.9575453,0.39534432,-1.1474745,-0.22543164342641,0.0056329363626187595
OC0133,7.43,7.55,0.035481338923358,7.67,307.3955,44.632977,8.138,-2.1030667,-2.8066719,-29.547009,-0.367199152708054,0
Theia139,7.43,7.55,0.035481338923358,7.65,82.51036,-2.1103826,8.417,-2.9015162,-4.270484,16.193956,0.037099952482508,0.1536409588252816
Theia1802,7.43,7.55,0.035481338923358,7.67,89.862816,20.715866,12.241,-0.13821876,-1.4690579,89.27575,0.087529969712098,0.15162912149759708
HSC388,7.44,7.57,0.037153522909717,7.68,272.7736,18.224337,7.874,-2.1255376,-7.182313,-20.125874,0.021164567148405,0
OCSN31,7.49,7.57,0.037153522909717,7.66,329.6562,50.786167,8.167,9.602856,-0.44432408,-8.846017,-0.428492516279221,0
Theia818,7.43,7.57,0.037153522909717,7.69,73.75578,13.687016,8.532,5.459054,-4.187158,10.296517,0.010758548974991,0.013319802964122931
ASCC14,7.4,7.57,0.037153522909717,7.77,80.00386,35.229057,9.27,-0.5640049,-3.5974376,-15.068502,-0.054685043027768,0.32025346672934074
HSC1309,7.45,7.57,0.037153522909717,7.69,81.281136,40.967632,11.656,0.17895049,-0.2567053,-12.763513,0.009096158668399,0
UPK82,7.49,7.58,0.038018939632056,7.66,298.46362,26.20195,7.89,2.2782474,-2.1691394,-16.12452,0.009096374735236,0.0094024561450868
HSC1438,7.44,7.58,0.038018939632056,7.69,60.265617,8.339133,8.247,24.000504,-23.566456,15.941761,0.120310753229872,0.07704749530120038
HSC1649,7.47,7.58,0.038018939632056,7.71,99.15909,2.265222,9.427,-1.5440369,1.0146061,0.0,-0.458608120679855,0
HSC842,7.52,7.59,0.038904514499428,7.67,349.04794,50.885933,8.416,-0.6109997,-3.1126907,-9.774736,-0.126268482767046,0.2186577330308864
Theia1734,7.5,7.59,0.038904514499428,7.66,101.54227,3.3800726,9.384,-1.8089191,0.8652281,10.7672825,-0.214447408914566,0.06490146852076757
UBC77,7.45,7.59,0.038904514499428,7.75,89.18585,16.996796,9.72,0.33810937,-1.202475,0.0,-0.048439688980579,0
HSC616,7.49,7.6,0.03981071705535,7.7,308.59702,38.900036,7.988,1.5001141,-0.09582326,-3.6145768,-0.130656637251377,0.046771506623799274
HSC1350,7.45,7.6,0.03981071705535,7.73,83.8488,35.99317,9.326,-0.34602076,-3.1040058,-12.855839,-0.175890244543553,0.0949785427936748
UBC76,7.46,7.6,0.03981071705535,7.74,88.887054,17.264648,9.601,0.14399637,-1.1469392,19.298727,-0.235363108416398,0.1772494874525776
HSC1297,7.47,7.61,0.040738027780411,7.76,76.478546,39.945866,11.093,-0.34218267,-1.5404911,0.7332169,0.001123169437051,0.17892812893395005
CWNU2038,7.37,7.61,0.040738027780411,7.84,109.2527,-2.1104903,11.74,-2.487827,1.324339,50.512672,-0.067231111228466,0
HSC1373,7.4,7.62,0.041686938347034,7.81,57.607197,13.069707,8.242,10.436164,-6.7163353,8.873584,0.11057041891455,0.07982717079317252
Melotte20,7.53,7.62,0.041686938347034,7.71,51.33194,49.11866,8.267,22.918179,-25.462563,-0.8688222,0.029531003604011,0.08648586904008491
Theia446,7.55,7.62,0.041686938347034,7.68,18.552391,62.756527,8.353,7.7312694,-3.6979225,-3.6161332,0.114915139487037,0
HSC1534,7.52,7.62,0.041686938347034,7.72,101.35407,20.789917,8.943,0.79963994,-1.398278,4.331294,-0.164329301565886,0.03462644755508734
CWNU334,7.53,7.62,0.041686938347034,7.69,89.40207,19.264835,9.319,-0.21698682,-3.1251972,5.478722,-0.135771024125544,0.25284664586177535
NGC2184,7.53,7.63,0.042657951880159,7.75,92.851906,-3.3720267,8.705,-1.6237403,-1.9068514,25.717133,-0.087027916684747,0.3374578101970291
HSC1228,7.4,7.63,0.042657951880159,7.86,62.51029,44.64914,8.747,0.01219304,-3.9789186,-1.0003103,-0.0448533774664,0.06087057082231472
HSC618,7.31,7.64,0.043651583224017,7.98,306.74478,40.05275,7.962,-1.9967453,-3.9626899,-17.330267,0.19192798435688,0
HSC448,7.51,7.64,0.043651583224017,7.75,328.62717,-3.0393736,7.97,15.798379,1.230864,-15.352881,-0.087556557206702,0.09008358815691783
HSC683,7.53,7.64,0.043651583224017,7.77,333.4242,30.304058,8.134,6.552623,5.526614,-9.0977125,0.107714787125587,0
Theia71,7.44,7.64,0.043651583224017,7.87,68.58203,20.466814,8.295,4.0913963,-6.782977,12.667446,0.072540814444539,0.010363496992228308
COIN-Gaia20,7.58,7.64,0.043651583224017,7.71,78.63597,31.72005,9.167,0.5389327,-1.499027,-0.44674048,-0.166416220366955,0.055324378992757335
Gulliver18,7.58,7.65,0.044668359215096,7.72,302.9035,26.540974,7.579,-3.2012866,-5.656967,2.2494445,-0.093538708984852,0
ASCC105,7.58,7.65,0.044668359215096,7.72,295.4716,27.386095,7.872,1.3697503,-1.6180145,-16.19159,-0.111285506747663,0.16526393427651098
ASCC13,7.58,7.65,0.044668359215096,7.73,78.22067,44.36503,9.148,-0.5482343,-1.8094802,-17.422668,-0.224729478359222,0.18852245288730526
UBC1304,7.55,7.65,0.044668359215096,7.76,88.98597,20.12218,11.241,-0.27869412,-1.6267067,36.707672,-0.310470074415207,0
UBC129,7.59,7.66,0.045708818961488,7.72,299.03455,26.44525,7.651,-0.9836917,-4.3689575,-13.241353,-0.147696865536273,0.18316626660993177
Theia85,7.52,7.66,0.045708818961488,7.78,57.684364,60.202065,8.606,-3.0577817,-0.4966604,-22.461874,-0.28236977259318,0.3062001645569423
IC2156,7.56,7.66,0.045708818961488,7.76,91.227554,24.145838,10.901,0.7806452,-2.414606,0.0,-0.158235743641853,0.27692537377363985
Roslund5,7.58,7.67,0.04677351412872,7.76,302.61746,33.740654,7.962,2.0522301,-1.23631,-18.21611,0.044666727073491,0.09229731383778396
HSC572,7.54,7.67,0.04677351412872,7.81,290.6821,40.62194,8.029,-3.919429,2.8783967,-23.896118,0.036075007433766,0.08543285495766448
FSR0968,7.59,7.67,0.04677351412872,7.73,92.835106,11.869111,10.283,-0.43942723,-1.1802834,52.95679,-0.257413651262011,0.1292572716157394
Theia247,7.55,7.68,0.047863009232264,7.8,300.27353,10.214126,7.838,-1.531832,-11.9410095,-12.035675,0.056546434760094,0.09520146117829566
UBC1608,7.59,7.68,0.047863009232264,7.79,76.94944,40.54847,9.455,-0.03022005,-2.4953623,10.642228,-0.159385852515697,0.04436209683544864
HSC1426,7.6,7.69,0.048977881936845,7.8,56.478287,5.9431343,8.276,20.250587,-12.984571,16.456865,-0.035691605972438,0.05401394903948998
SAI47,7.59,7.7,0.050118723362727,7.84,80.99675,42.31606,12.242,0.06047476,-0.32297722,-11.063767,-0.036535076797009,0
Theia314,7.61,7.71,0.051286138399137,7.8,314.63553,16.419437,7.972,5.4653797,-4.5647397,-2.4207828,0.00486159416587,0.0769430297222906
CWNU1810,7.52,7.71,0.051286138399137,7.87,83.190384,40.780323,11.828,0.08917691,-0.35604334,0.0,-0.283372640609741,0
NGC2202,7.65,7.72,0.052480746024977,7.77,94.206604,5.9845157,8.915,-0.9092112,-3.7780986,14.178997,0.025325961410999,0.1854652578496513
HSC1379,7.51,7.72,0.052480746024977,7.93,84.463554,31.983347,9.712,0.74690896,-2.6620858,10.466765,-0.144425295293331,0.030029998389165456
UBC1305,7.54,7.72,0.052480746024977,7.88,93.93936,22.588068,10.105,-0.35812333,-1.6598804,0.0,-0.277720768004656,0.3322244457984124
UPK303,7.64,7.73,0.053703179637025,7.81,38.630856,40.807125,8.292,18.21045,-23.94936,-7.7793202,0.061408049462248,0.08622594156776493
CWNU1142,7.6,7.73,0.053703179637025,7.85,75.52654,2.8366666,8.383,-0.24161272,-5.657342,13.146363,-0.081699929476019,0.01286622861222404
HXHWL35,7.64,7.73,0.053703179637025,7.83,72.01424,43.96728,10.057,1.3936359,-2.1640017,0.0,-0.150434628129005,0.06614931639201801
HSC1055,7.61,7.73,0.053703179637025,7.85,26.17854,56.108894,10.115,-0.9038019,-1.0064532,0.0,-0.161051124955217,0.15358298354995326
CWNU1032,7.68,7.74,0.054954087385763,7.81,300.91943,31.84783,7.995,3.7529087,-1.2331238,-19.96572,-0.060184713453055,0.020595168774315605
CWNU52,7.65,7.74,0.054954087385763,7.84,72.33884,26.18539,8.758,-1.7280099,-2.2813842,-7.845185,-0.162138154464109,0.18562124660460985
HSC1612,7.63,7.74,0.054954087385763,7.85,105.15105,10.118141,8.995,-0.34135187,-2.2969067,23.759735,-0.147134812548756,0.12786559493758895
HSC1323,7.54,7.74,0.054954087385763,7.93,79.3481,37.89246,9.677,1.0102001,-3.5438979,-41.14928,-0.246640138328075,0.2266076791403791
Theia202,7.6,7.75,0.056234132519035,7.88,290.9775,-2.9884634,7.465,-0.5227692,-2.256005,-1.5121369,-0.124554397227863,0.09785248060964985
HSC1537,7.4,7.75,0.056234132519035,8.0,161.04906,32.535862,8.172,-52.644943,-27.615406,7.9580626,2.3184530437E-4,0
CWNU1054,7.68,7.75,0.056234132519035,7.83,89.72803,0.9536194,8.508,-2.2218187,-1.8892065,14.172539,-0.051782221294917,0.19857035388447922
UPK294,7.65,7.75,0.056234132519035,7.84,61.89552,65.4922,8.725,-1.2725356,2.223645,-18.781193,-0.2315873503685,0
CWNU154,7.67,7.75,0.056234132519035,7.84,77.94248,38.105198,9.255,-0.32069987,-2.1789446,-10.775481,-0.26146167020003,0.11120862311036644
XDOCC2,7.59,7.75,0.056234132519035,7.92,84.03296,34.291206,9.399,0.2643453,-2.3561947,4.085793,-0.343588158488273,0.15890485070932547
HSC1445,7.65,7.75,0.056234132519035,7.84,90.32515,27.211609,9.954,-0.24321085,-2.2981894,0.0,-0.19083820283413,0.03560776486650248
HSC575,7.66,7.76,0.057543993733716,7.86,325.56787,19.098833,8.051,11.377958,-8.761696,-1.117901,0.011449147425313,0.011656328604527328
HSC570,7.6,7.76,0.057543993733716,7.95,285.416,42.078686,8.051,-0.67773783,2.285492,-17.71573,0.125443827360869,0.06424910382526015
HSC1340,7.64,7.76,0.057543993733716,7.88,61.303596,21.985317,8.235,0.71565115,-14.547415,14.989207,0.026254329343511,0.13886349128419798
UBC383,7.68,7.76,0.057543993733716,7.84,330.644,49.117996,8.515,-2.053229,-1.7704477,-32.473656,0.267661929130554,0
CWNU1281,7.67,7.76,0.057543993733716,7.86,100.64545,4.72764,9.488,-1.9589441,0.7977343,0.0,-0.08884035050869,0
CWNU47,7.67,7.77,0.058884365535559,7.85,301.37158,23.7866,7.454,-2.0885985,-4.780014,0.0,-0.112573862075806,0
CWNU427,7.69,7.77,0.058884365535559,7.87,302.72235,30.633196,7.762,-0.23384622,-3.081158,1.5139307,-0.045776143670083,0.013068842282198451
Theia387,7.66,7.77,0.058884365535559,7.88,79.15304,37.199142,8.666,-0.4737484,-9.145972,5.6151314,-0.062615188346668,0.17041467109357974
HSC1346,7.66,7.77,0.058884365535559,7.87,62.84705,21.863798,8.822,-1.0177455,-2.688362,-4.3163805,-0.120324719283316,0.11148781678568252
UBC1230,7.62,7.77,0.058884365535559,7.88,27.918478,59.52914,10.275,-1.5054818,-0.28431213,0.0,-0.053159586153925,0.04913259485604401
Theia53,7.65,7.78,0.060255958607436,7.9,298.74823,-8.147209,8.019,8.779908,-25.001728,-10.59625,0.073662280339937,0
HSC979,7.64,7.78,0.060255958607436,7.91,12.52443,40.891247,8.314,6.2862306,-3.7750478,-5.232068,0.043506021700621,0.07483159781889856
Teutsch1,7.65,7.78,0.060255958607436,7.9,84.87271,33.34477,12.437,0.59480584,-0.83368945,14.137804,-0.461265236139298,0
HSC878,7.7,7.79,0.061659500186148,7.86,348.31348,60.359657,8.237,13.647745,1.6127886,-19.284094,0.044219356030226,0.08223885450626989
CWNU2446,7.7,7.79,0.061659500186148,7.89,85.173195,32.566616,10.095,1.3294319,-2.6696756,15.635902,-0.154059488791972,0.1274023720722273
CWNU2145,7.61,7.8,0.063095734448019,8.0,83.4126,36.465206,9.944,1.0197711,-3.0922854,-68.39196,-0.353151977062226,0.25699748702452335
CWNU2717,7.65,7.8,0.063095734448019,7.91,92.27203,19.507399,10.308,0.15285274,-2.499116,22.008453,-0.208191782236099,0.09290910262486654
Teutsch292,7.66,7.81,0.064565422903466,7.93,299.61523,33.150505,7.778,-0.75184476,-2.059977,-19.795233,-0.201396033167839,0.027333916905120065
Theia701,7.74,7.81,0.064565422903466,7.88,34.720333,53.316135,8.429,5.172368,-8.622052,-5.0096207,0.025059953331947,0.25897646735297825
CWNU1654,7.68,7.81,0.064565422903466,7.93,89.62897,16.20805,9.459,1.1506186,-2.184418,15.6228485,-0.250855475664139,0
Theia333,7.62,7.82,0.06606934480076,8.02,292.99213,26.863073,7.822,0.8963764,-5.6372247,-15.97413,-0.392823278903961,0
Theia260,7.72,7.82,0.06606934480076,7.94,315.85754,17.43972,7.889,9.097146,-2.7378001,-13.115233,-0.143545510868231,0.082444138170968
OCSN19,7.71,7.82,0.06606934480076,7.94,294.0481,29.614832,7.994,0.9125273,-4.586819,-23.880642,-0.049199458832542,0.14781378707578863
Trumpler2,7.76,7.82,0.06606934480076,7.87,39.305054,55.92562,8.664,1.5402412,-5.4111695,-8.322456,-0.144065978404667,0.17175170704473394
ASCC29,7.76,7.82,0.06606934480076,7.89,103.58953,-1.6686773,8.986,-0.9937801,-1.0505323,12.109324,-0.268344298005104,0.10025733911928596
CWNU405,7.63,7.82,0.06606934480076,7.97,51.184902,40.764317,9.119,-0.5152971,-3.9851916,-20.970379,-0.282717864681035,0.16732672572318674
HSC1378,7.72,7.82,0.06606934480076,7.93,89.258064,34.422775,9.269,1.9619211,-3.4756868,-20.204676,-0.205951829751333,0.12178946362532393
CWNU1760,7.69,7.82,0.06606934480076,7.97,66.481735,48.7621,10.767,0.13221176,-2.358534,115.844505,0.081120826303959,0
Barkhatova1,7.73,7.83,0.067608297539198,7.92,313.4065,46.020798,8.273,-2.474113,-4.449375,-26.745653,-0.106888469308615,0.0994947218324576
LISC3534,7.71,7.83,0.067608297539198,7.95,12.08771,49.90561,8.378,7.3680553,-3.0816052,-5.8283663,-0.092943054358735,0.16005831512126859
HXHWL45,7.72,7.83,0.067608297539198,7.94,350.36667,58.36683,8.556,-0.32247478,-0.95033216,-20.547,-0.124149632329742,0.13255939075292658
ASCC28,7.75,7.83,0.067608297539198,7.93,103.45291,-0.1287823,9.027,-2.569184,-2.428013,48.981052,-0.149251371622086,0
CWNU87,7.71,7.83,0.067608297539198,7.95,22.612503,59.63297,9.786,-1.197328,-0.66706735,-52.684895,-0.240016669034958,0
HSC1375,7.69,7.83,0.067608297539198,7.94,85.95203,33.287537,9.823,0.48714682,-3.0536165,0.0,-0.217464998364449,0
FoF2253,7.76,7.84,0.069183097091894,7.92,307.52835,45.920994,8.095,-1.2040683,-0.9433127,-13.869635,-0.268469005823135,0
HSC1179,7.71,7.84,0.069183097091894,7.99,53.4845,51.287582,8.644,-3.621304,-0.3050891,-14.210566,-0.006654722616077,0.11026616671834048
HSC1635,7.75,7.84,0.069183097091894,7.96,102.3286,6.311003,8.974,-1.392137,-3.307716,19.298306,-0.017543498426676,0.2014279442916429
HSC1202,7.73,7.84,0.069183097091894,7.98,61.495495,50.933895,9.159,-0.05829839,-2.1579957,-1.3327366,-0.216016694903374,0
UBC425,7.75,7.84,0.069183097091894,7.92,59.20638,48.648006,10.791,0.8032589,-1.4470611,0.0,-0.2036462277174,0
NGC7429,7.78,7.85,0.070794578438414,7.91,344.0899,59.911644,8.275,4.770578,-2.2445118,-12.037425,-0.14802921935916,0.10895135791333248
Theia792,7.76,7.85,0.070794578438414,7.92,99.0184,19.613478,8.33,3.0526407,-11.174483,38.20822,0.077181033911637,0.10389651026445239
HSC1624,7.69,7.85,0.070794578438414,8.01,121.08368,16.16342,8.522,-1.005579,0.04578871,3.8225365,-0.018357681012386,0.2066906185473045
HSC1256,7.73,7.85,0.070794578438414,7.96,68.2272,44.6006,9.042,-1.8024056,-2.9494512,-20.287296,0.201523438096046,0.8083577363532635
UBC80,7.74,7.85,0.070794578438414,7.97,91.60951,8.774925,9.959,-0.54063267,-1.0224614,0.0,-0.293771460652351,0.1287424932140852
Gulliver60,7.77,7.86,0.072443596007499,7.94,303.44543,29.660244,7.77,1.7393264,0.1499721,-11.112616,-0.187608228530735,0.18053141780010684
UPK350,7.72,7.86,0.072443596007499,7.99,101.74748,48.332138,8.555,-4.8510113,-6.3431535,2.0902164,-0.055642262755536,0.18317052866199673
UPK282,7.75,7.86,0.072443596007499,7.98,30.388191,43.764797,8.695,-2.8975592,-3.3221405,-13.456979,-0.119805010035634,0.08727622127008433
FoF2139,7.75,7.86,0.072443596007499,7.98,67.69067,46.316364,9.306,0.2595857,-4.2708993,19.58012,-0.129374620553694,0.2525087934146823
Mamajek2,7.79,7.87,0.074131024130092,7.94,264.35995,-8.0156975,7.929,-10.068917,-19.49983,-16.534319,-0.076902773603797,0.05089343352556608
Stock10,7.76,7.87,0.074131024130092,7.96,84.7416,37.80837,8.484,-3.1502724,-0.4284188,-12.699997,-0.087579856897934,0.08135121253998741
Alessi144,7.79,7.87,0.074131024130092,7.95,112.59176,5.7167835,8.855,-2.653147,-1.4973038,19.14451,-0.209604316494531,0.21031958162711836
CWNU518,7.75,7.87,0.074131024130092,7.98,74.40949,42.238415,9.081,0.44803795,-2.8676324,-21.318655,-0.174346208572388,0
HSC1387,7.78,7.87,0.074131024130092,8.0,81.81414,29.738232,9.338,-0.3173215,-3.347059,0.0,-0.174573112279177,0.07001449551222295
Theia2231,7.74,7.87,0.074131024130092,8.0,90.13485,27.68565,9.802,0.17705631,-2.097035,0.0,-0.239083349704742,0.030060986636744162
UBC1322,7.71,7.87,0.074131024130092,8.01,101.54437,12.052557,13.272,0.01064058,-0.38336578,0.0,-0.05680900067091,0.2410073621236217
HSC460,7.69,7.88,0.075857757502918,8.08,322.89032,2.6249597,8.032,16.520988,-8.799198,7.1578383,-0.057835660874844,0
UPK180,7.76,7.88,0.075857757502918,8.01,338.84274,56.52815,8.374,-0.5084067,0.2671202,-17.579533,-0.327464163303375,0.008801399824729035
Theia172,7.76,7.88,0.075857757502918,7.99,110.2769,4.081529,8.531,-6.4593434,-5.035745,15.359462,-0.002031537909241,0.12120139608220715
UBC596,7.76,7.88,0.075857757502918,8.02,3.4144177,53.82733,9.08,-2.1346788,-1.1343622,0.0,-0.216378703713417,0
UPK45,7.82,7.89,0.077624711662869,7.97,291.6996,0.22629784,7.469,-0.5790862,-2.1696339,1.2861904,-0.054006247648171,0.13414518170751533
Alessi96,7.76,7.89,0.077624711662869,8.03,75.48517,37.487545,8.445,0.9712268,-12.561384,11.588883,0.002969435778073,0.1003949885538628
HSC1058,7.81,7.89,0.077624711662869,7.98,22.926172,43.725792,8.463,4.4934635,-4.9240184,-6.9916873,0.072245862277132,0.10296234298652489
COIN-Gaia9,7.81,7.89,0.077624711662869,7.99,47.714294,48.02967,8.913,-2.0354807,-3.0726008,-14.034525,-0.091819776789002,0.11652364471655181
UBC1319,7.81,7.89,0.077624711662869,7.97,95.91594,11.547599,10.259,-0.65967077,-1.1942662,0.0,-0.046892663774391,0.35042573598757304
Alessi-Teutsch11,7.83,7.9,0.079432823472428,7.96,304.10168,52.074253,8.119,-0.12882408,-1.3028783,-27.81079,-0.069004616700113,0.09164647932135099
CWNU1010,7.8,7.9,0.079432823472428,8.02,69.09601,-8.355253,8.254,-4.4910975,-0.9344519,13.683747,0.011312438175082,0
UPK305,7.72,7.9,0.079432823472428,8.07,41.160404,38.892532,8.448,2.8449397,-6.5892887,1.4235756,0.006620833839579,0.07901874680983931
HSC1467,7.78,7.9,0.079432823472428,8.01,93.24122,26.565033,9.093,1.0368702,-1.7806456,-12.876748,-0.096973848342896,0.2806787041606849
HXHWL18,7.74,7.9,0.079432823472428,8.04,74.31652,39.79569,9.098,-0.52977365,-3.0583327,-9.600089,-0.141658102472623,0.1421050607617454
UBC417,7.73,7.9,0.079432823472428,8.06,29.241247,54.431526,9.613,-0.8447158,-1.5339808,0.0,-0.221285253763198,0.1414554868674238
HSC1540,7.74,7.9,0.079432823472428,8.09,96.778946,17.735626,12.553,-0.07292527,-0.40645993,18.376791,-0.117363742863138,0.18003035538414178
NGC6882,7.83,7.91,0.08128305161641,8.01,302.89722,26.750744,7.94,1.7191466,-9.214922,-22.085451,-0.087576942984015,0.2071548488255184
NGC436,7.85,7.91,0.08128305161641,7.98,19.000519,58.815063,10.325,-0.98130614,-0.6639458,-72.82096,-0.340100631117821,0.13079031063040777
Teutsch35,7.83,7.92,0.083176377110267,8.01,294.0842,35.708286,7.961,-0.6295777,-2.4772954,-6.9840894,0.089431341737509,0.03995970658432367
HSC601,7.79,7.92,0.083176377110267,8.04,305.0743,38.460705,8.012,2.0948546,-1.5598458,-9.130212,-0.081192733719945,0.09207975406431389
HSC1165,7.81,7.92,0.083176377110267,8.03,57.438572,57.101303,8.264,31.996288,-21.381216,4.999906,0.106606694869697,0.13946720512921051
HSC1707,7.73,7.92,0.083176377110267,8.09,109.199646,-0.4954374,8.481,-7.5522084,-3.3188608,10.927329,-0.072210741539796,0.14489182552885088
Theia7938,7.81,7.92,0.083176377110267,8.03,62.68399,57.148136,9.519,0.9466398,-1.0739737,-19.105652,0.088877506554127,0
HSC1289,7.81,7.92,0.083176377110267,8.01,84.711555,46.15789,10.541,-0.21439146,-1.5083925,79.97082,-0.299538783729077,0.26285126579456825
CWNU1814,7.8,7.92,0.083176377110267,8.07,68.95259,44.271103,11.705,0.63944983,-2.0537064,0.0,-0.227966398000717,0
CWNU232,7.82,7.93,0.085113803820238,8.03,92.34634,-2.994191,8.564,0.10816321,-2.995849,36.044483,0.084021265020072,0.17216500207626342
FSR0931,7.82,7.93,0.085113803820238,8.02,93.37874,15.940465,9.854,-0.50401324,-0.9776998,0.0,-0.197748530842364,0.21307667998302873
CWNU1718,7.73,7.93,0.085113803820238,8.11,84.80502,32.608624,10.388,-0.27024743,-1.3917288,0.0,-0.099393948912621,0.36654707449569984
TRSG4,7.84,7.94,0.087096358995608,8.02,287.69565,56.522778,8.114,-2.4887497,3.7339244,-24.33264,0.155361741781235,0
Melotte22,7.85,7.94,0.087096358995608,8.02,56.679783,24.108454,8.245,19.955162,-45.456673,5.342549,-2.05941535937E-4,0.09415365431068135
CWNU1510,7.83,7.94,0.087096358995608,8.08,94.621666,4.923301,9.786,-0.9688725,-2.3195722,9.3326435,-0.226879864931107,0
HSC606,7.81,7.95,0.089125093813375,8.09,320.83698,28.135822,8.047,6.734631,-6.3810263,-5.9995036,-0.052197992801666,0
HSC598,7.82,7.95,0.089125093813375,8.07,335.2165,13.208977,8.08,15.603998,-11.264279,-1.3684574,0.031257666647434,0
Theia480,7.82,7.95,0.089125093813375,8.07,75.17052,41.436,8.847,1.3137009,-5.5582757,0.8442479,0.211827799677849,0
Theia780,7.86,7.95,0.089125093813375,8.04,81.65886,30.319706,9.053,-0.6183726,-4.340877,7.3445816,-0.164935778294291,0.13317226494069595
COIN-Gaia23,7.86,7.95,0.089125093813375,8.04,87.43029,27.013235,9.055,-0.33619365,-0.996667,-0.20826375,-0.247424454366168,0.1376567754244893
Theia1798,7.83,7.95,0.089125093813375,8.1,85.49828,30.226427,9.958,0.43760344,-2.4493861,0.0,-0.123373090289534,0.14842948518168836
FSR0814,7.8,7.95,0.089125093813375,8.08,84.20885,31.208054,10.18,0.7308996,-3.6502135,52.005844,-0.12296620880564,0.20570777453122224
Czernik19,7.9,7.95,0.089125093813375,8.02,74.27387,28.770033,10.735,0.95342207,-2.1324413,15.856364,-0.292811670651038,0.3498830823889861
UBC372,7.86,7.96,0.091201083935591,8.05,302.37024,38.28873,7.905,-2.5947728,-4.867341,0.0,0.134308531880379,0
CWNU439,7.82,7.96,0.091201083935591,8.13,306.7728,43.517986,8.051,-0.01193936,-3.0430722,-46.863182,0.187495842576027,0
HSC689,7.84,7.96,0.091201083935591,8.07,321.57025,42.48322,8.12,2.5745533,-0.97827375,-33.116825,0.024609161540866,0
CWNU1824,7.81,7.96,0.091201083935591,8.11,94.46514,4.3622875,9.431,-1.1102551,-1.7892363,0.0,-0.141529470682144,0
UBC1250,7.84,7.96,0.091201083935591,8.07,53.325687,51.25917,10.662,0.57211304,-1.1953087,-30.919933,-0.019985844381154,0.06150014772454472
UPK57,7.86,7.97,0.093325430079699,8.08,300.9139,12.642338,7.649,-0.45912796,-3.5135782,-15.474062,-0.043742477893829,0
HSC508,7.87,7.97,0.093325430079699,8.07,338.4295,-3.3138237,8.083,22.994286,-10.635115,9.567733,-0.023876634426415,0.07327085650778323
Renou23,7.86,7.97,0.093325430079699,8.06,84.52614,57.108418,8.568,-3.2554305,-3.9893692,-6.625774,-0.148409029149584,0.19481860073183394
UPK325,7.81,7.97,0.093325430079699,8.18,66.3697,50.49513,8.812,-1.6383514,-2.2745142,-18.470474,-0.119926236569881,0.13968331499888884
UPK416,7.84,7.97,0.093325430079699,8.11,91.086555,-4.2560267,8.899,-1.2715268,1.5340987,35.05645,-0.1079643437018,0.08845983182602826
Bochum1,7.81,7.97,0.093325430079699,8.15,96.25665,19.84623,11.372,-0.10379376,-0.5064547,22.606504,0.0035559553653,0
HSC1147,7.8,7.98,0.095499258602144,8.15,33.679035,30.384657,8.335,10.568459,-3.6988928,-0.25484473,0.014926756421725,0.10542720708972439
Alessi-Teutsch9,7.92,7.98,0.095499258602144,8.03,51.86277,34.88648,8.701,-1.8529812,-1.3587419,-16.806366,-0.015757713149351,0.15074259226032816
CWNU172,7.89,7.98,0.095499258602144,8.05,109.22204,-1.8107065,8.961,-2.4301093,0.18305969,19.330284,-0.134653590619564,0.09666912167843467
Theia2482,7.85,7.98,0.095499258602144,8.1,48.80917,56.567745,9.023,3.085746,-2.3249474,-15.597935,-0.244314317901929,0.16200519272728361
HSC1516,7.85,7.98,0.095499258602144,8.11,94.98312,19.845251,9.063,0.9494008,-3.1686745,-10.757529,-0.016211248934269,0.21537463841156865
OC0300,7.83,7.98,0.095499258602144,8.09,86.3828,24.7844,9.77,-0.06756149,-2.1214807,25.307426,-0.210418929656347,0.27537504891628906
UBC198,7.87,7.98,0.095499258602144,8.07,82.09271,35.806255,9.97,-0.00898179,-1.9910252,-24.08401,-0.272785630325476,0.20289016510028796
FSR0723,7.87,7.98,0.095499258602144,8.1,71.233406,41.519337,10.984,0.00422329,-1.2320373,0.0,-0.031126683888336,0.36962876172022957
Roslund6,7.92,7.99,0.097723722095581,8.08,307.5933,40.355904,8.058,5.949796,2.1303635,-8.082211,0.016680903053471,0.08777253557220878
HSC1630,7.86,7.99,0.097723722095581,8.1,89.35302,0.10471111,8.254,-16.4277,-11.614517,14.904949,-0.026895512510253,0.13147064036191355
NGC7243,7.93,7.99,0.097723722095581,8.05,333.8173,49.82475,8.302,0.44175115,-2.8917153,-10.476645,-0.097016632556916,8.026446854994439E-4
HSC1054,7.86,7.99,0.097723722095581,8.1,23.944105,49.14626,8.356,9.006408,-8.317788,3.0752485,-0.145158300176263,0.1732186377119673
HSC1447,7.86,7.99,0.097723722095581,8.12,101.37923,32.006947,8.446,-7.925092,-9.632516,4.8168573,0.002150578734776,0.10531099707627667
HSC1213,7.87,7.99,0.097723722095581,8.12,63.39335,49.506687,8.661,3.8210459,-4.999172,-11.51972,-0.09706545737572,0.1076314734005524
UPK260,7.9,7.99,0.097723722095581,8.07,25.514029,58.40033,8.668,2.7391863,-2.0582147,-15.354841,-0.00198439322412,0
NGC1582,7.94,7.99,0.097723722095581,8.05,67.91102,43.80078,9.09,2.1643355,-1.4052155,-20.4066,-0.116630060831085,0.0674133467665774
HXHWL49,7.9,7.99,0.097723722095581,8.08,77.70267,36.36498,9.671,1.1177475,-4.0198536,-5.957834,-0.214873276650905,0.10645312985641053
SkiffJ0619+18.5,7.88,7.99,0.097723722095581,8.07,94.8314,18.533836,9.761,-0.55864644,-1.3390383,34.354053,-0.056739719850676,0.3285719889073062
HSC1329,7.84,7.99,0.097723722095581,8.15,82.46185,38.46164,12.904,0.35516575,-0.50954735,-7.915655,-0.103887006640434,0
Theia546,7.88,8.0,0.1,8.11,110.1719,-4.3802576,8.538,-2.1360445,-3.7114592,8.378924,-0.15384627027171,0.20154098019190192
HSC1341,7.84,8.0,0.1,8.17,80.255875,35.325657,9.113,-0.1301683,-3.1577847,-5.348061,-0.212600087746978,0.1511825673663698
HSC1557,7.72,8.0,0.1,8.25,93.05912,13.67354,9.229,0.53389204,-0.34352994,5.523355,-0.501124322414398,0
COIN-Gaia15,7.89,8.0,0.1,8.11,76.103226,35.80107,9.316,0.28865477,-3.8029454,4.1652164,-0.114175491500646,0.1384565699567451
HSC839,7.86,8.0,0.1,8.14,344.38467,56.820183,9.783,-3.6496825,-2.752833,-75.70547,-0.11739993095398,0
Theia517,7.94,8.01,0.102329299228075,8.08,322.8305,48.349133,8.139,-7.4004087,-19.703999,-5.362029,-0.088283232136641,0
HSC1131,7.81,8.01,0.102329299228075,8.25,45.18016,56.37019,8.361,15.520889,-13.599227,-2.703458,-0.032279471866787,0.09602574382026184
Theia379,7.89,8.01,0.102329299228075,8.13,105.70206,2.0292966,8.377,-11.171016,-7.5085754,14.20706,0.037024605518925,0.07664399954896953
CWNU1497,7.8,8.01,0.102329299228075,8.19,70.79793,54.91282,10.99,0.29772893,-0.49429008,0.0,-0.143460035324097,0
HSC1493,7.89,8.01,0.102329299228075,8.12,91.76046,22.62908,12.399,0.22574712,-0.34318173,0.0,-0.03840696066618,0.12672789228471454
HSC638,7.88,8.02,0.10471285480509,8.2,310.3565,41.664635,8.035,2.4990718,-2.566959,-19.113312,-0.035409204661846,0.17386596274825547
UPK185,7.88,8.02,0.10471285480509,8.13,346.40802,49.3675,8.292,2.6459162,-1.9325104,-12.296791,-0.065891127205557,0.11812330677559105
HSC1536,7.89,8.02,0.10471285480509,8.13,105.30355,22.362555,9.01,1.3456591,-2.7300081,-10.063307,-0.180976506854807,0.17065196393540785
COIN-Gaia31,7.9,8.02,0.10471285480509,8.13,21.291006,61.14002,10.013,-1.9956096,-0.60439974,-48.124714,0.11214704066515,0
CWNU1971,7.93,8.02,0.10471285480509,8.13,89.750656,23.43381,10.765,0.23259895,-3.0789409,0.0,-0.365452766418457,0.37441125480739734
HSC778,7.89,8.03,0.10715193052376,8.16,349.39767,29.794952,8.145,-29.706474,-14.330294,-12.767424,0.039043196942657,0.04133161191145267
HSC1666,7.89,8.03,0.10715193052376,8.2,104.75193,3.3172796,8.65,-1.6682118,-1.1442112,7.6686616,-0.120845040838633,0.2079554586944198
UBC1312,7.9,8.03,0.10715193052376,8.15,98.48368,18.344576,11.898,-0.22170006,-0.3345643,10.491894,0.185238918289542,0.21991086667594434
HSC329,7.92,8.04,0.109647819614318,8.16,289.27917,-2.2230008,6.911,0.6687324,-1.5536928,-15.987002,-0.252210199832916,0
CWNU1773,7.93,8.04,0.109647819614318,8.15,74.642166,44.561813,10.155,1.3361012,-2.3777573,-14.159469,-0.224345296621323,0
Theia93,7.69,8.05,0.112201845430197,8.36,80.77503,24.623705,8.292,1.8362238,-18.221672,12.956979,-0.060708545148373,0.20214438865958276
Theia638,7.98,8.05,0.112201845430197,8.14,48.397522,59.261047,8.55,-5.7629395,-1.5037028,-13.19498,-0.060297204491993,0.1482552901325256
CWNU80,7.94,8.05,0.112201845430197,8.14,93.95985,11.891088,8.885,-1.8437419,-4.497214,5.245895,0.025694733809088,0.11722574027906635
HSC1561,7.92,8.05,0.112201845430197,8.16,95.55171,14.401282,9.066,-0.08643623,-2.1005106,16.678846,-0.125604145228862,0.03753692116410008
CWNU2112,7.92,8.05,0.112201845430197,8.16,57.322594,50.238235,9.95,-0.9877162,-2.6538503,-29.5921,0.092201568186283,0.010969370831070684
HSC1502,7.85,8.05,0.112201845430197,8.2,94.473495,22.631985,10.112,0.43338588,-1.6761407,0.0,-0.055664405226708,0.22165080320259523
FSR0537,7.96,8.05,0.112201845430197,8.14,19.699986,60.360886,10.742,-1.0916996,-0.8696541,-35.868145,-0.165867082774639,0.09038236755806107
Herschel1,7.93,8.06,0.114815362149688,8.17,116.70784,0.077203,8.354,0.6691848,-3.9703953,-10.198645,-0.019726579108441,0.09849024093272403
HSC1410,7.89,8.06,0.114815362149688,8.27,91.35925,32.607155,11.417,0.85798264,-1.7261245,0.0,-0.244081079959869,0
ASCC6,8.0,8.07,0.117489755493953,8.15,26.84216,57.738605,9.166,-0.8341448,0.14917466,-28.837841,-0.079033326357603,0.15595766486732232
HSC1177,7.92,8.07,0.117489755493953,8.2,53.243973,51.56057,10.993,0.32261178,-1.5475067,0.0,0.098754942417145,0.4905919724286752
CWNU2063,7.94,8.07,0.117489755493953,8.18,86.69356,24.745739,12.207,0.49356663,-0.6413743,0.0,-0.049379743635655,0
Theia248,8.01,8.08,0.120226443461741,8.14,324.69577,53.668938,8.188,8.836525,6.290219,-16.834265,0.181963041424751,0.0633868535650783
Teutsch176,8.01,8.08,0.120226443461741,8.15,58.21037,45.97511,9.022,-1.4389008,-3.031308,-6.334904,-0.075527571840212,0.12412152590666599
CWNU1436,7.95,8.08,0.120226443461741,8.23,100.227104,13.1616535,11.21,-0.5880207,-0.5695697,60.799107,-0.275243073701859,0
HSC1478,7.89,8.08,0.120226443461741,8.24,95.76326,26.322062,12.175,0.3257225,-0.6116312,78.70119,-0.169364317785949,0.18626223633382502
CWNU1286,7.94,8.09,0.123026877081238,8.26,299.3602,26.654959,7.385,-1.1712683,-5.37463,23.212568,-0.181102633476257,0
Gulliver20,7.92,8.09,0.123026877081238,8.25,273.83972,11.437752,7.8,1.0179657,-6.5635047,-14.433835,-0.119973813494047,0.019882444681379462
Theia7778,8.0,8.09,0.123026877081238,8.21,311.80154,35.634808,7.945,-2.8593214,-4.2238307,0.0,-0.310337852686644,0.10254895722294617
Alessi84,7.99,8.09,0.123026877081238,8.17,110.51006,55.384483,8.296,-3.1196322,-31.446808,8.742275,0.112225838764129,0.07383606149245735
Theia2118,7.98,8.09,0.123026877081238,8.2,101.738815,7.3874106,9.663,-1.6435369,0.18567108,48.971554,-0.183990502357483,0.2028336192755758
OC0302,7.98,8.09,0.123026877081238,8.19,88.71164,25.093287,10.187,0.8075659,-3.8518705,0.0,-0.136703938245773,0
Stock12,8.01,8.1,0.125892541179417,8.17,353.87006,52.62349,8.282,8.570704,-1.9173626,-3.1508987,-0.079576279968024,0.26330228397411115
HSC1155,7.87,8.1,0.125892541179417,8.36,39.98412,40.556416,8.356,-3.8665884,-12.663673,-8.058453,0.057418193812012,0.06552195426757985
NGC1039,7.98,8.1,0.125892541179417,8.19,40.548176,42.722076,8.52,0.65212727,-5.7908993,-7.0777082,0.00468274454301,0.13761702860008157
Theia415,7.99,8.1,0.125892541179417,8.2,83.13349,38.331238,8.977,-0.6302443,-2.0464988,-7.066443,0.005714852362871,0.3699183400775333
HSC1436,7.96,8.1,0.125892541179417,8.32,90.99142,29.071938,9.092,2.2515059,-3.2253275,-6.523479,-0.174346208572388,0
HSC1674,8.0,8.1,0.125892541179417,8.19,106.07017,2.6106656,9.357,-1.2155746,-4.2686024,22.039642,-0.096509601920843,0.27001244165643185
CWNU195,8.0,8.1,0.125892541179417,8.24,82.971344,29.071232,9.982,0.42640007,-2.475009,0.0,-0.181451568007469,0.10600335778889763
Koposov10,7.99,8.1,0.125892541179417,8.21,86.86459,35.421364,10.762,0.4856791,-1.7114307,0.0,-0.12415623664856,0
HSC1486,7.95,8.1,0.125892541179417,8.27,89.67029,22.022188,14.402,0.41422182,-0.51195407,21.51047,-0.02168763615191,0
Theia470,8.0,8.11,0.128824955169313,8.18,301.87888,35.457783,7.943,1.0511274,-1.7830856,-8.545976,0.022393239662051,0
Theia256,7.98,8.11,0.128824955169313,8.22,123.75882,7.0613136,8.551,-8.129847,-1.3029882,30.696754,-0.104222131023804,0.13564753672276117
HSC1693,7.97,8.11,0.128824955169313,8.27,104.43871,-1.1432781,8.94,-1.4447925,-1.8428322,28.753294,-0.056896485388279,0
HSC1507,8.01,8.11,0.128824955169313,8.2,91.583725,19.591484,9.153,1.3801414,-2.191747,2.6473374,-0.175843585814749,0.18976542541891328
CWNU2103,7.93,8.11,0.128824955169313,8.32,103.200264,3.9491496,9.421,-0.86266494,-3.634417,37.573204,0.016852764412761,0
ASCC113,8.06,8.12,0.13182567385564,8.19,317.9626,38.545303,8.073,0.82781255,-3.686418,-6.492549,-0.072863144593107,0.057110530633595835
COIN-Gaia13,8.0,8.12,0.13182567385564,8.22,83.391594,41.827988,8.621,-3.9501173,-1.5877708,-13.25675,-0.092408693988215,0.11532961838239017
Theia390,8.04,8.12,0.13182567385564,8.2,93.09739,42.237595,8.697,-1.8370715,-2.8547144,-3.6553311,-0.04903507232666,0.18742871129201244
Theia3862,8.01,8.12,0.13182567385564,8.22,33.169373,57.839035,8.804,3.426691,-3.730786,-17.60072,-0.081570868380368,0.14075917194993176
CWNU15,8.03,8.12,0.13182567385564,8.2,87.52617,26.136585,9.258,-0.40119705,-2.631919,11.536555,-0.048568910360336,0.39869985979149314
Theia2812,8.04,8.12,0.13182567385564,8.2,101.98751,7.663734,9.475,-0.5955529,-2.2002113,10.297126,-0.109074244953015,0.3072232044242709
COIN-Gaia28,8.04,8.12,0.13182567385564,8.23,96.330894,11.163265,9.592,-1.1505531,-0.97706604,9.903197,-0.008987714846929,0.294075484246653
UBC1290,8.01,8.12,0.13182567385564,8.21,87.56127,30.397556,11.478,0.06711305,-1.3687193,12.328465,0.115471243858337,0
HSC525,8.0,8.13,0.134896288259166,8.27,302.25674,26.803768,7.67,-0.477172,-5.7594004,-19.833109,-0.19133585691452,0.08462440067703983
CWNU1018,8.01,8.13,0.134896288259166,8.24,68.62102,-8.431392,8.251,-9.855812,-4.13903,17.555298,0.066715911030769,0
HSC1314,8.02,8.13,0.134896288259166,8.23,74.42188,35.931114,8.472,3.3964205,-10.640921,4.191539,0.278539059417588,0.1768331462399835
Ferrero11,8.05,8.13,0.134896288259166,8.21,93.65886,0.6522004,8.847,-3.0170717,-4.3087482,17.288073,-0.13962021865882,0.10696537993898131
FSR0167,8.04,8.14,0.138038426460289,8.24,301.2493,27.079687,7.489,0.08198294,-1.7888287,27.808735,-0.258984804153442,0
ASCC101,8.06,8.14,0.138038426460289,8.24,288.3447,36.3599,7.981,0.9674528,1.2813914,-18.115572,-0.061593748629093,0
UBC1116,8.01,8.14,0.138038426460289,8.23,306.6709,49.1081,8.193,0.17857789,-3.83936,-10.461575,-0.070988975465298,0
HSC1291,8.04,8.14,0.138038426460289,8.23,71.224,38.338264,8.746,-1.2879617,-2.5066822,-7.5917373,0.071148317307234,0.05327964884848249
NGC1545,8.04,8.14,0.138038426460289,8.26,65.27707,50.247505,8.782,-2.0215251,-0.13469642,-13.295305,-0.121014984872411,0.17658457941283012
UBC1280,8.04,8.14,0.138038426460289,8.23,83.616165,37.24567,10.815,0.92204547,-2.4671252,13.527309,-0.412513605318963,0.5557945489371822
Stock1,8.07,8.15,0.141253754462276,8.25,293.98453,25.188324,7.93,6.060637,0.21842071,-19.264635,-0.017089696973562,0.12103238558420877
HSC1457,7.87,8.15,0.141253754462276,8.41,60.125,6.0430965,8.586,0.95975894,-7.420358,-0.94701946,-0.100620785728097,0.07970644283390552
Alessi145,8.05,8.15,0.141253754462276,8.23,120.95359,3.9850883,8.599,-7.6642194,-1.226196,25.75125,-0.061992373938362,0.15725644957565119
HSC1399,8.05,8.15,0.141253754462276,8.29,89.336464,32.659645,8.864,2.1733682,-5.0246634,-17.946371,-0.013120621442795,0.19342513631683525
UBC437,8.06,8.15,0.141253754462276,8.24,89.52324,22.091835,10.131,0.15148166,-1.9028132,0.0,-0.223318006657064,0.24730592778786067
FSR0904,8.03,8.15,0.141253754462276,8.28,91.76965,19.013668,10.318,-0.49712154,-1.1279668,37.06517,-0.199334695935249,0.08366501104040482
Berkeley11,8.08,8.15,0.141253754462276,8.24,65.12077,44.923862,10.769,1.0119911,-1.9180545,5.1343493,0.04735557269305,0.08222661137888428
HSC1258,8.01,8.15,0.141253754462276,8.27,66.70991,43.221405,11.467,-0.66464514,-1.2940563,-59.457348,-0.109160732477903,0.19302438042378478
HSC1520,8.02,8.15,0.141253754462276,8.27,95.17228,19.38799,12.324,0.06564907,-0.29768667,29.82116,-0.227491568773985,0.13002560044700687
HSC1582,7.99,8.15,0.141253754462276,8.27,95.84377,11.585774,12.445,0.15455051,-0.25819406,43.87617,-0.309115022420883,0
CWNU1076,8.07,8.16,0.144543977074593,8.25,41.235394,56.70874,8.393,8.697805,-4.09518,-2.3266292,-0.049331544712186,0.083059309030419
Theia714,8.01,8.16,0.144543977074593,8.28,21.847166,56.128048,8.486,4.269146,-3.791726,-9.985091,-0.094079248607159,0.020695525611342285
NGC1647,8.1,8.16,0.144543977074593,8.24,71.48795,19.162542,8.702,-1.0914803,-1.5310805,-7.68058,-0.005228183793578,0.18394555072091426
NGC2301,8.06,8.16,0.144543977074593,8.27,102.937454,0.46206924,8.862,-1.3680158,-2.185264,25.800028,-0.102411469540153,0.1752794727017056
Stock4,8.09,8.16,0.144543977074593,8.22,28.012014,57.056046,9.096,-1.0761924,0.28461647,-39.003246,-0.123190879821777,0
Tombaugh5,8.1,8.16,0.144543977074593,8.22,56.974434,59.075542,9.694,0.45621708,-2.4590278,-24.859154,-0.039830739066626,0.3645345971853164
Theia2725,7.99,8.16,0.144543977074593,8.3,97.60851,18.933271,11.408,-0.05124919,-0.22833437,51.28399,-0.189875191450119,0.14829045338866997
Collinder421,8.07,8.17,0.147910838816821,8.27,305.817,41.69493,7.986,-3.63997,-8.371673,0.28991565,-0.143819275995096,0.1980796205254956
HSC1555,8.04,8.17,0.147910838816821,8.29,126.24391,27.22484,8.268,-17.024794,-21.206095,23.634201,0.116882452893051,0.07425871521202498
HSC1142,8.06,8.17,0.147910838816821,8.28,68.28861,66.65501,8.362,-7.0988226,-14.279384,-4.8521047,0.04830839565198,0.131336333630038
HSC1430,8.08,8.18,0.151356124843621,8.27,93.73831,30.76168,8.734,-1.622607,-2.0346391,-10.460388,-0.203315213322639,0.08994238911134778
NGC1778,8.12,8.18,0.151356124843621,8.23,77.02593,37.01842,9.77,0.47179145,-3.207908,-2.2526662,-0.129805770236999,0.1783332684510236
HSC655,7.98,8.18,0.151356124843621,8.37,309.38965,45.190266,9.945,-2.658489,-3.80354,-52.373913,-0.013590190559626,0.06655869771327173
SkiffJ0458+43.0,8.08,8.18,0.151356124843621,8.3,74.54447,43.010475,11.642,0.5549647,-1.1998558,-17.049479,0.036798141896725,0
HSC95,8.06,8.19,0.154881661891248,8.28,261.22983,-18.286917,7.93,15.672061,-6.3108034,-20.128891,0.017176754772663,0.0807617185877256
HSC592,8.04,8.19,0.154881661891248,8.37,298.66656,40.25271,7.994,5.054947,5.7030425,-15.5265045,0.077242765575647,0.02742319974284657
NGC2632,8.11,8.19,0.154881661891248,8.28,130.0881,19.665873,8.266,-35.94345,-12.903007,33.94081,0.192705490832499,0.11215509593369535
ASCC128,8.12,8.19,0.154881661891248,8.26,350.16144,54.57336,8.37,1.1845938,0.11348822,-14.485487,-0.131018906003899,0.2595883899370867
NGC7086,8.12,8.19,0.154881661891248,8.26,322.62775,51.595314,8.466,-1.6522262,-1.6639059,-16.098454,-0.077729820140771,0.37796797389671005
Theia863,8.06,8.19,0.154881661891248,8.32,41.406143,56.45298,8.692,-1.029673,-5.29708,-31.628393,-0.134773574769497,0.013650236791398537
OC0353,8.06,8.19,0.154881661891248,8.31,98.56317,-0.895943,8.793,-4.122143,-0.62179404,26.851542,-0.439758844673634,0.3210280668205231
CWNU1278,8.08,8.19,0.154881661891248,8.29,61.689754,53.428806,11.496,-0.00136595,-1.2180154,-51.977074,-0.186893746256828,0
UPK79,8.12,8.2,0.158489319246111,8.29,303.968,21.571756,7.73,-2.1287827,-5.42945,-3.7463923,-0.078576441854239,0.04261980481848805
Theia654,8.07,8.2,0.158489319246111,8.31,20.356136,59.62269,8.584,-4.331298,0.29819044,-11.03783,0.118795469403267,0
Theia5736,8.06,8.2,0.158489319246111,8.33,75.82573,40.59088,9.854,1.5812287,-2.4550266,-17.208534,0.010933519899845,0.15297466230209236
UBC1327,8.12,8.2,0.158489319246111,8.28,92.27718,4.6904497,10.137,0.00864015,-1.2347772,22.994545,-0.076879744728406,0.1835620393624719
FSR0883,8.11,8.2,0.158489319246111,8.3,91.08123,22.030615,10.856,0.77409834,-1.4948046,25.587246,0.062585633480921,0.33266252035861027
CWNU2595,8.11,8.2,0.158489319246111,8.3,93.36414,14.23676,11.704,0.03800761,-0.71297663,32.76659,-0.230501383543015,0
HSC1746,8.12,8.21,0.162181009735893,8.3,85.57221,-17.65449,8.25,17.590914,-10.875409,28.508247,0.087215525098145,0.12144629536135718
HSC991,8.07,8.21,0.162181009735893,8.36,15.656069,59.797684,10.719,-1.5001456,-0.4115327,-81.86668,0.045662775635719,0
CWNU1274,8.07,8.21,0.162181009735893,8.35,96.013596,16.08362,10.927,0.14660636,-0.9968993,33.765125,-0.134375896304846,0.18660278686663576
UBC1274,8.07,8.21,0.162181009735893,8.36,75.83497,40.97426,12.05,0.5683234,-0.4238236,-5.947715,-0.042802609503269,0.0
ASCC23,8.1,8.22,0.165958690743756,8.32,95.02983,46.685696,8.716,1.0785887,-0.6360599,-13.250865,-0.01353059911248,0.1490372452695583
King7,8.15,8.22,0.165958690743756,8.3,59.786148,51.787266,11.123,1.128793,-1.1873922,13.963472,-0.105703577399254,0.4193477186040049
Theia7478,8.14,8.23,0.169824365246175,8.33,312.76492,33.806377,7.964,3.206581,-1.6593505,-5.555911,-0.093893937766552,0
HSC759,8.13,8.23,0.169824365246175,8.33,225.14668,59.386154,8.128,-16.194576,-3.6397843,-7.7707033,0.156446988502977,0.07757935818484586
Theia391,8.12,8.23,0.169824365246175,8.32,356.2194,55.169533,8.149,5.197618,-4.4562716,-12.664383,-0.033501294751962,0.2113294724630291
FSR0320,8.14,8.23,0.169824365246175,8.35,323.84,53.662052,8.545,-2.535237,-2.8302007,-12.663793,-0.138888284564019,0.12392667533601519
Collinder115,8.14,8.23,0.169824365246175,8.32,101.66039,1.783019,9.777,-1.2866857,-0.57068866,0.0,-0.215178830176592,0.1945763514088652
FSR0974,8.12,8.23,0.169824365246175,8.31,98.15033,12.55628,10.999,-0.4999449,-0.30638513,52.407288,-0.289114832878113,0.19097269345666817
FSR1077,8.11,8.23,0.169824365246175,8.36,100.470695,-0.88924265,11.41,-0.07801987,0.5719487,63.54485,-0.150865584611893,0.2747987166435291
HSC1255,8.12,8.24,0.173780082874938,8.35,69.982666,46.112167,9.15,-0.89806825,-2.2086535,-8.968987,-0.132636291285356,0.037015576451327206
NGC433,8.13,8.24,0.173780082874938,8.35,18.789827,60.13237,9.518,-1.4466904,-0.81410223,-28.090534,-0.461265236139298,0
CWNU1684,8.14,8.24,0.173780082874938,8.35,85.359215,28.19651,9.797,1.0115153,-1.9368751,0.0,-0.263049572706223,0
COIN-Gaia41,8.13,8.24,0.173780082874938,8.37,89.827415,18.987478,10.055,-0.29114413,-3.688292,12.468679,-0.229463412293366,0.1712677418509127
HSC734,8.19,8.25,0.177827941003892,8.32,327.73123,45.479076,8.272,2.1783376,-0.05815946,-16.702084,0.012420674785972,0
Alessi94,8.15,8.25,0.177827941003892,8.35,5.268582,46.53084,8.39,-6.3649325,-5.0829787,-16.81671,0.06313605485038,0.1308425151406274
HSC1395,8.17,8.25,0.177827941003892,8.34,88.620926,32.47152,8.622,-1.929993,-1.8045325,-14.142549,-0.175876453641334,0
HSC1240,8.16,8.25,0.177827941003892,8.34,63.811756,44.31243,8.732,1.014341,-5.27754,-20.144163,-0.328945997357369,0.1946423292921567
HSC1330,8.13,8.25,0.177827941003892,8.38,86.64513,40.405132,8.74,0.06309418,-2.7409985,-12.414331,-0.085477451709184,0.2140842381224538
King6,8.16,8.25,0.177827941003892,8.33,52.002262,56.44921,8.748,3.8252099,-1.910441,-21.894417,-0.14852511651814,0.16414725840117492
HSC1608,8.09,8.25,0.177827941003892,8.4,84.90239,0.822691,8.774,-1.010848,1.1178465,33.205727,-0.167002085596323,0.14139764221374335
HSC1404,8.17,8.25,0.177827941003892,8.33,83.748665,29.245123,9.076,2.036541,-5.127135,5.631445,0.034912217408419,0.131165307656032
UBC172,8.15,8.25,0.177827941003892,8.32,343.4191,54.33821,9.102,-1.5934731,-1.4552593,-38.01188,-0.253740070387721,0.2186918519644407
HXHWL53,8.1,8.25,0.177827941003892,8.37,81.9539,32.66185,9.549,1.3678765,-3.5708535,0.0,-0.056530933827162,0.33257616742303986
IC2157,8.17,8.25,0.177827941003892,8.33,91.2008,24.086792,10.107,0.9780493,-3.0185642,0.0,-0.203694904223084,0.1373038237586615
FSR0841,8.12,8.25,0.177827941003892,8.4,76.58262,21.525404,10.17,1.6826987,-1.5542941,126.91597,-0.209104307182133,0.1838936281926192
NGC7063,8.16,8.26,0.181970085860998,8.34,321.11737,36.488903,8.07,1.5330509,-2.5482638,-2.1754804,-0.230847305194898,0.17313211462167014
HSC1197,8.09,8.26,0.181970085860998,8.45,59.524296,50.498398,8.977,0.59241074,-1.5029687,2.0768952,-0.176105606059233,0.09875193988011031
Theia3475,8.11,8.26,0.181970085860998,8.42,93.19833,24.112438,9.969,0.14557792,-1.9957968,664.4931,-0.193376685891833,0.38042773501571087
Kronberger36,8.16,8.27,0.186208713666287,8.36,301.13916,35.235653,7.73,-2.423699,-4.014325,0.0,0.276789903640747,0
TeutschJ0450.9+5209,8.09,8.27,0.186208713666287,8.43,72.57019,52.264225,8.402,9.126081,-16.951315,13.829505,0.041532837509664,0.15037769432587605
Theia648,8.15,8.27,0.186208713666287,8.39,86.5778,25.964687,8.702,1.0985544,-3.1527076,-4.659805,4.87964600324E-4,0.1250016890683463
HSC1528,8.18,8.27,0.186208713666287,8.37,100.155235,20.617207,8.801,-0.39296895,-2.5951912,10.9522505,-0.101381159946322,0.09563401966781239
CWNU10,8.17,8.27,0.186208713666287,8.39,95.31756,18.827002,9.169,-1.7633206,-2.848678,0.03517845,-0.237167306776558,0.1561963442621619
FSR1085,8.18,8.27,0.186208713666287,8.37,103.29628,-0.19729689,9.552,-1.0104748,0.26823723,43.105373,-0.189831805229187,0.16999899552097045
CWNU1704,8.15,8.27,0.186208713666287,8.4,89.95593,26.131317,10.295,0.85197264,-2.0181944,33.954506,-0.34326246380806,0
CWNU2471,8.15,8.27,0.186208713666287,8.41,92.55753,12.830765,11.127,-0.48407072,-0.6644121,0.0,-0.388463750481606,0.17927990589241363
HSC1595,8.12,8.27,0.186208713666287,8.44,100.743675,12.510852,12.409,0.032218,-0.54508483,49.95002,-0.183323035637538,0.10051531171971301
HSC895,8.21,8.28,0.190546071796324,8.36,353.16165,56.674282,8.173,5.29323,-1.310319,-25.55159,-0.172452924773097,0.14303478639232656
Theia280,8.21,8.28,0.190546071796324,8.35,340.73907,49.34719,8.356,-1.6602631,-5.3123007,-13.927402,-0.025536162778735,0.1049462843641422
Teutsch201,8.19,8.28,0.190546071796324,8.36,103.307686,-5.641367,8.738,-0.7747112,-2.4998636,23.138767,-0.254920303821564,0
CWNU1346,8.18,8.28,0.190546071796324,8.38,57.96768,52.012615,10.3,0.70898455,-2.0041168,-42.192463,-0.385045990347862,0.45477286183055743
CWNU14,8.18,8.29,0.194984459975804,8.4,14.787864,53.75959,8.498,-4.1261044,-2.52916,-26.027733,-0.227427616715431,0.012574611901557883
UBC1320,8.18,8.29,0.194984459975804,8.38,93.34532,9.538162,10.105,0.0306255,-1.2994479,0.0,0.099404136650265,0.11361084087638834
Gulliver53,8.2,8.29,0.194984459975804,8.36,81.00861,34.049953,10.358,0.3927512,-2.873361,1.095129,0.056313640903681,0.1426390758221275
HSC390,8.12,8.3,0.199526231496888,8.45,317.15265,-4.5064387,7.881,7.3787665,1.441638,-19.26412,-0.227242171764374,0
HSC1566,8.11,8.3,0.199526231496888,8.47,80.652794,5.337974,8.182,37.57287,-46.175167,24.381884,0.15219078247058,0
HSC1455,8.15,8.3,0.199526231496888,8.44,92.25855,27.19857,9.707,-1.1935579,-4.719452,0.0,-0.494038134813309,0
HSC1358,8.04,8.3,0.199526231496888,8.54,81.401695,33.896465,10.433,0.25177172,-2.0855284,0.0,-0.35103291273117,0.13209210049331793
Melotte25,8.1,8.31,0.204173794466953,8.49,66.70865,16.080797,8.167,104.135544,-28.73231,39.263496,0.165815661788767,0.10000056730457384
Alessi37,8.24,8.31,0.204173794466953,8.38,341.9707,46.290173,8.297,0.33477628,-1.6431948,-13.909565,-0.06482689297109,0.16091809969003681
HSC1249,8.18,8.31,0.204173794466953,8.44,93.69879,56.896534,8.36,-10.525369,-3.7597194,-2.7979715,-0.329859114753578,0.3509382049534232
HSC1572,8.08,8.31,0.204173794466953,8.53,94.72459,12.622809,8.429,0.67021936,-4.9991503,20.910023,-0.046169462613762,0.028456831465022325
UPK214,8.23,8.31,0.204173794466953,8.41,357.1755,53.511288,8.467,0.8284841,-0.822729,-18.972073,-0.210905209183693,0
UPK317,8.21,8.31,0.204173794466953,8.41,80.91814,60.138947,8.933,-1.0720211,-1.4438108,-0.09962967,-0.30857890099287,0.14839720929266106
HSC1657,8.22,8.31,0.204173794466953,8.38,101.48276,2.5161822,9.504,-1.2561665,0.97015893,54.88753,-0.371564738452434,0.30347856180916305
CWNU1787,8.18,8.31,0.204173794466953,8.44,93.08795,14.534574,10.255,-0.05906198,-3.0760658,0.0,0.123964101076126,0.8050914177979185
HSC190,8.13,8.32,0.208929613085404,8.47,246.3972,1.8548371,8.03,-25.383482,-22.603756,-22.180473,0.063240678264155,0.08154716873629808
Theia4401,8.19,8.32,0.208929613085404,8.41,346.9134,56.77038,8.683,-3.291183,-3.5343854,-17.126316,0.129876032471657,0
Theia754,8.28,8.32,0.208929613085404,8.37,75.96729,23.67444,8.837,-0.99478364,-2.4113357,-12.930393,-0.100258065558666,0.14797914288196637
UPK369,8.24,8.32,0.208929613085404,8.4,83.504776,30.35148,8.88,0.10034922,-2.9151704,-25.50203,-0.041944270332654,0.2140820729139926
CWNU2558,8.18,8.32,0.208929613085404,8.44,101.249176,0.8644024,9.404,-1.4787368,0.785972,-20.63493,-0.13845269382,0.24372110624741206
CWNU299,8.1,8.32,0.208929613085404,8.52,89.504616,29.57889,9.599,0.17900106,-1.9907429,0.0,-0.115278460085392,0.1865862949042064
UBC439,8.24,8.32,0.208929613085404,8.42,94.4703,10.752615,10.742,0.3764893,-0.96284324,34.242157,-0.253719504922628,0.05546128159820003
UBC429,8.23,8.32,0.208929613085404,8.43,72.571655,44.7629,11.128,-0.38161457,-1.111146,-8.701174,-0.268032245337963,0.07151288651927021
Collinder350,8.26,8.33,0.213796208950223,8.41,267.06497,1.4176177,7.803,-4.8690844,-0.06618663,-14.904128,-0.03447529678335,0.1580154206927472
HSC691,8.22,8.33,0.213796208950223,8.46,324.4067,40.39469,8.127,1.5547559,-2.3833704,-3.1941967,0.030571271354953,0.11625038649205478
UBC588,8.24,8.33,0.213796208950223,8.43,311.5557,45.3983,8.151,-2.3021424,-2.7279043,-9.942573,-0.197477921843529,0
Theia401,8.24,8.33,0.213796208950223,8.41,347.80923,47.7812,8.341,-0.78098303,-3.5212975,-7.644997,-0.146725005004555,0.14733233622937222
HSC1656,8.21,8.33,0.213796208950223,8.44,96.76843,0.18211894,8.424,-7.4144154,-5.249778,13.860379,-0.077064482867718,0.06892964253411418
HSC1226,8.18,8.33,0.213796208950223,8.51,72.58816,51.373684,8.8,-1.8791736,-3.0852036,-9.020242,-0.366876438260079,0.07210636689757431
HSC1441,8.19,8.33,0.213796208950223,8.46,85.64302,25.713554,8.908,2.7227614,-3.7365475,1.4484553,-0.106800812482834,0.14090110017858476
NGC1708,8.22,8.33,0.213796208950223,8.42,75.88497,52.922462,9.041,0.19682679,-1.4167014,-7.3932886,-0.077553083321878,0.27717680321546373
FSR1063,8.24,8.33,0.213796208950223,8.41,98.655045,-0.26745334,10.215,0.00984247,-1.5475297,49.441223,-0.495809823274612,0
UBC1278,8.17,8.33,0.213796208950223,8.48,87.24258,40.782833,10.423,0.2429162,-1.3950275,0.0,-0.057052836194634,0.16708362706845684
CWNU1791,8.2,8.33,0.213796208950223,8.45,104.30466,-1.097973,10.771,-0.7440577,-0.6375745,96.05222,-0.267113983631134,0
HSC629,8.19,8.34,0.218776162394955,8.52,303.72498,43.394043,8.092,6.836252,0.79599756,-26.012312,0.12544384598732,0
UBC150,8.2,8.34,0.218776162394955,8.46,325.56696,37.58101,8.112,-4.0864916,-6.688001,-14.699718,-0.078080316836184,0.3502587402940878
Theia4245,8.22,8.34,0.218776162394955,8.45,348.9586,55.20043,8.458,0.50521106,-1.789825,-21.815966,0.104211827274412,0.3994710225499282
Theia383,8.26,8.34,0.218776162394955,8.43,113.16541,0.32274702,8.513,-1.7363163,-0.08622675,0.53342396,-0.095049790417155,0.14768451924237117
Theia189,8.2,8.34,0.218776162394955,8.49,97.7867,5.431453,8.885,-1.5862731,-3.4083235,20.8614,-0.090924791991711,0.2499977562493602
NGC2168,8.29,8.34,0.218776162394955,8.4,92.283806,24.326218,8.983,2.252767,-2.894993,-9.303793,-0.12513231198455,0.14701453933814176
UBC1295,8.15,8.34,0.218776162394955,8.49,86.2171,26.896452,9.899,0.7046887,-3.3845541,-8.51209,-0.046718947589397,0.15728730717780862
BDSB82,8.21,8.34,0.218776162394955,8.48,93.73366,12.349065,11.814,-0.290811,-0.4110521,0.0,-0.279307901859283,0
HSC516,8.23,8.35,0.223872113856834,8.45,299.74484,27.195784,7.755,0.42999122,-2.2375255,-11.737494,-0.238661795854568,0
Theia224,8.19,8.35,0.223872113856834,8.5,83.038055,5.1499863,8.404,-5.461984,-7.007771,23.670458,-0.008409195113927,0.0629225932183228
COIN-Gaia8,8.25,8.35,0.223872113856834,8.43,39.164955,50.010075,8.682,2.3654714,-2.5270247,-8.03977,-0.198599737603217,0.10771570423424696
HSC1622,8.25,8.35,0.223872113856834,8.46,99.56705,6.1608276,9.319,0.26120135,-3.6664171,31.752642,-0.162381459027529,0.11445452508183881
CWNU2180,8.25,8.35,0.223872113856834,8.43,83.15029,30.601864,9.438,-1.2200056,-4.23546,-20.939928,-0.398837988575299,0.21801891990594047
UBC441,8.28,8.35,0.223872113856834,8.42,100.02175,-3.6177485,9.805,0.07562958,-0.42771173,26.56718,-0.36123522122701,0.18859884338988123
HSC1189,8.24,8.35,0.223872113856834,8.45,54.882698,48.819572,10.206,0.6259722,-1.5883913,-7.557858,-0.261505236228307,0.13968621893625807
FSR0239,8.1,8.36,0.229086765276777,8.64,306.21307,42.80083,9.198,-3.4611232,-6.135975,-26.552425,-0.128982484340668,0
Theia2493,8.27,8.36,0.229086765276777,8.45,61.705303,48.841652,10.33,0.36929002,-0.9949593,0.0,-0.309115022420883,0
Gulliver31,8.29,8.37,0.234422881531992,8.45,301.88507,38.246872,7.858,-1.4740498,-3.173561,-13.942276,-0.11156164854765,0.2959999834095523
CWNU460,8.24,8.37,0.234422881531992,8.49,308.40942,43.74536,8.047,0.29230282,-1.6370916,-20.76899,-0.148349259846977,0.12122716715207289
Stock2,8.3,8.37,0.234422881531992,8.44,33.850044,59.577007,8.39,15.828878,-13.712979,8.167564,-0.080733244987663,0.10836808728569852
Theia1001,8.28,8.37,0.234422881531992,8.46,343.74994,59.242615,8.48,2.2101357,0.02324523,-19.091524,-0.299631088972092,0
UPK381,8.28,8.37,0.234422881531992,8.46,95.26984,29.517143,8.817,0.3835448,-2.9360318,2.477108,-0.148153065890074,0.18476552595727533
Theia874,8.26,8.37,0.234422881531992,8.47,87.57244,34.227837,8.833,2.051113,-6.4193234,-8.715691,-0.09465155005455,0.09274980717051563
UPK429,8.26,8.37,0.234422881531992,8.49,108.934456,-0.820229,8.845,-1.9401091,0.09478381,13.435553,0.015741862356663,0.29133586331567723
HSC1185,8.25,8.37,0.234422881531992,8.49,53.28885,49.570084,9.076,-2.3924778,-2.680452,-22.04028,-0.05586058832705,0.06284687697946702
HSC1260,8.3,8.37,0.234422881531992,8.45,62.56231,39.54145,9.382,0.62279695,-2.8464134,-28.120985,0.020360263685385,0.2202891021098662
UBC1607,8.28,8.37,0.234422881531992,8.47,73.66094,45.58779,10.922,0.7890462,-2.3104281,0.0,-0.096136976033449,0.24754653845388708
UBC1264,8.24,8.37,0.234422881531992,8.49,67.85662,44.398434,11.299,0.5809491,-1.4952394,-14.332523,-0.213351922375815,0.16143742002896766
Ruprecht174,8.33,8.38,0.239883291901949,8.43,310.861,37.031273,7.964,-3.1453688,-4.7052226,40.831005,0.239366710186005,0
HSC427,8.27,8.38,0.239883291901949,8.48,316.83624,1.943437,7.999,13.200144,-7.875749,2.237389,-0.0594618268104,0.10493147582948194
UBC1611,8.27,8.38,0.239883291901949,8.49,95.990814,20.5068,10.28,0.12535734,-1.3528383,42.29341,-0.193553291261196,0.03535272417845057
Theia180,8.23,8.39,0.245470891568503,8.52,308.58722,6.8873854,7.766,2.928229,1.0982844,-7.6823044,-0.026436491578532,0.057496004255224734
UPK136,8.27,8.39,0.245470891568503,8.49,322.60944,43.416973,8.134,-9.9381E-4,-0.6662753,-5.349143,-0.204753994941711,0.24913610687392898
UPK394,8.27,8.39,0.245470891568503,8.49,78.81629,6.2416406,8.859,-0.46258897,-2.0060213,-5.84047,-0.21674108505249,0
ASCC11,8.32,8.39,0.245470891568503,8.46,53.050423,44.840767,8.888,0.9053014,-3.0723743,-17.285206,-0.266297062193709,0.14245191366895565
HSC1698,7.79,8.39,0.245470891568503,8.84,91.79184,-8.528387,9.027,-3.1569202,1.2703795,33.149307,-0.10967817902565,0
AlessiJ0601.6+3531,8.29,8.39,0.245470891568503,8.48,90.397446,35.525517,9.886,0.61263776,-1.7443614,0.0,-0.400346398353577,0
FSR0921,8.28,8.39,0.245470891568503,8.47,91.29302,16.688215,10.81,0.01063523,-1.5689529,24.106522,-0.095597490668297,0
CWNU1317,8.24,8.39,0.245470891568503,8.5,70.51142,33.05266,10.819,1.3880761,-1.7279364,-7.6721125,0.197468221187592,0
HSC1312,8.28,8.39,0.245470891568503,8.48,81.30466,40.24621,12.115,0.44390258,-0.56805784,8.429719,-0.326985418796539,0
Theia817,8.23,8.4,0.251188643150958,8.55,274.95044,24.606258,7.902,-2.0178683,1.2989614,-22.437761,0.124926198273897,0.10280967428588969
HSC1448,8.28,8.4,0.251188643150958,8.51,46.261265,-4.5699787,8.186,4.4288254,-10.193211,19.65276,-0.038405952043832,0.08128205601925494
HSC1137,8.27,8.4,0.251188643150958,8.53,181.59016,48.72241,8.19,13.211714,0.8947464,-10.774245,0.113147109736178,0.05677902653519162
OCSN49,8.33,8.4,0.251188643150958,8.46,89.91678,45.496307,8.338,-4.011285,-7.58387,-0.24193251,0.013198248097182,0.06621297433987886
CWNU161,8.31,8.4,0.251188643150958,8.48,341.24857,54.69749,8.514,2.0275967,0.27062625,-28.23411,-0.298276215791702,0
CWNU1093,8.21,8.4,0.251188643150958,8.57,117.25953,20.17879,8.605,-6.9557657,-4.3750196,16.622305,-0.101469199858927,0.16890950165710422
HSC1176,8.29,8.4,0.251188643150958,8.49,41.526394,37.78768,8.65,-2.902372,-1.8751348,-17.843681,-0.027991121623904,0.13286630284127635
Alessi2,8.33,8.4,0.251188643150958,8.46,71.557045,55.18407,8.672,-0.9278847,-1.0945077,-10.274522,-0.045921157247254,0.15514975286402416
UBC156,8.31,8.4,0.251188643150958,8.51,321.68253,49.12481,8.689,-3.7391088,-4.3932667,-36.576664,-0.180503483861684,0.176136195145811
HSC999,8.21,8.4,0.251188643150958,8.54,17.067972,57.485355,8.944,-0.8774313,-2.5247738,-24.895308,-0.366529683272044,0.0653181700314543
HSC1573,8.22,8.4,0.251188643150958,8.53,93.38517,11.903908,9.578,0.08923104,-3.0390244,0.0,-0.103324930316636,0.26478336182079343
HXHWL2,8.3,8.4,0.251188643150958,8.48,107.657234,-0.42971268,9.678,-0.39251235,-1.4492393,17.281006,0.073364391922951,0
UBC1267,8.28,8.4,0.251188643150958,8.51,72.569954,43.5447,10.222,0.01186181,-1.8881253,-15.57054,-0.416095713774363,0.37729082457657737
HSC1272,8.26,8.4,0.251188643150958,8.54,70.19759,42.61452,10.485,-0.79282504,-1.4704926,0.0,-0.00198439322412,0
HSC1388,8.29,8.4,0.251188643150958,8.51,83.27492,30.568954,10.848,-0.06052091,-1.1249102,20.191275,0.08001285046339,0
FSR0674,8.32,8.4,0.251188643150958,8.48,63.105793,48.726166,11.195,-0.949996,-0.80142725,-13.085523,-0.148286119103432,0
HSC594,8.28,8.41,0.257039578276886,8.54,281.25467,46.12302,8.063,4.550116,13.238012,-20.97279,-0.017238881297862,0.05466845399356766
CWNU1095,8.34,8.41,0.257039578276886,8.5,171.3525,63.83983,8.25,10.396978,2.0757349,-8.226276,0.101168671902707,0.08168541220416614
UPK296,8.29,8.41,0.257039578276886,8.53,42.323174,48.607162,8.521,1.7867229,-6.7878213,-4.1455903,-0.075570959074298,0.1450598466158389
UBC591,8.32,8.41,0.257039578276886,8.5,325.0095,49.31301,8.56,-3.4746985,-4.915616,0.0,-0.084142826497555,0
CWNU1503,8.26,8.41,0.257039578276886,8.55,102.69258,-6.096035,9.085,0.64683616,-0.5365838,13.782838,-0.134773313999176,0
NGC744,8.34,8.41,0.257039578276886,8.47,29.642319,55.48149,9.148,-1.868996,-1.8835028,-27.237295,-0.142360941817363,0.23625426033147148
FSR0728,8.3,8.41,0.257039578276886,8.51,67.462,38.49825,9.808,1.9198618,-2.2727425,24.888575,-0.193484528706624,0.27861156072384996
HSC1652,8.29,8.41,0.257039578276886,8.55,101.42519,2.993175,12.993,-0.4636737,0.79003745,59.039577,0.154253482818604,0
HSC295,8.32,8.42,0.263026799189538,8.52,273.82782,1.0193677,7.784,-1.3567889,-13.352362,-15.187065,-0.018417594954372,0
HSC651,8.33,8.42,0.263026799189538,8.54,319.62186,38.39958,8.092,-3.4523938,-6.741471,-24.496485,-2.35266983509E-4,0.32308449597477323
FSR0384,8.35,8.42,0.263026799189538,8.49,342.9128,56.102528,8.922,-3.4986527,-1.7657281,0.0,-0.160146113485098,0.11678559263910372
COIN-Gaia10,8.31,8.42,0.263026799189538,8.53,68.45843,40.49964,9.057,1.9671234,-3.4515915,8.093769,-0.095734131832918,0.13726489359277214
CWNU1271,8.3,8.42,0.263026799189538,8.51,359.0885,55.94185,9.13,-5.1031165,-1.563757,-47.862236,-0.436464369297028,0
NGC1513,8.35,8.42,0.263026799189538,8.49,62.471554,49.501553,9.611,1.2963347,-3.6932273,-14.937937,-0.073309886993634,0.11314683820352141
UBC1315,8.33,8.42,0.263026799189538,8.5,94.57673,14.890504,10.56,-0.44952187,-1.907883,49.31014,-0.280211356778939,0.16062913625783268
NGC1857,8.35,8.42,0.263026799189538,8.48,80.02875,39.328835,10.796,0.46975774,-1.3843503,-3.0705662,-0.078462866299293,0.29174157623612323
HSC1480,8.3,8.42,0.263026799189538,8.59,91.42856,23.510866,12.231,0.273512,-0.42926282,0.0,0.123227544128895,0
NGC7438,8.34,8.43,0.269153480392691,8.51,344.67114,54.251255,8.407,-2.2035294,-4.2473264,-37.127205,0.004829806586106,0.15994408809224964
HSC1230,8.32,8.43,0.269153480392691,8.53,59.588543,42.19354,8.58,-0.08149646,-7.539044,-3.3228798,-0.074747696518898,0
Theia834,8.32,8.43,0.269153480392691,8.53,96.6376,29.88654,8.604,-6.6162796,-3.927566,5.5615335,-0.003914315917557,0.12670551785923415
Theia5504,8.34,8.43,0.269153480392691,8.51,23.582706,57.254665,8.705,1.6010016,-2.9692976,-15.482311,-0.042802609503269,0
Theia2902,8.32,8.43,0.269153480392691,8.53,346.8924,58.8855,8.729,-1.8188612,-1.4997814,-17.586845,0.021482609212399,0.20187011749550968
Gulliver25,8.36,8.43,0.269153480392691,8.5,51.995216,45.179382,9.275,0.914003,-4.2034545,-22.598286,-0.242022503167391,0.20147452921640757
NGC2186,8.35,8.43,0.269153480392691,8.52,93.02834,5.4506245,10.116,0.38257897,-1.9438221,43.37784,-0.297148954123259,0.13298587931247152
NGC1605,8.36,8.43,0.269153480392691,8.5,68.753105,45.270947,10.745,0.94754,-2.001637,-1.551639,-0.149238054951032,0.06403599257605035
UBC1276,8.35,8.43,0.269153480392691,8.52,74.0668,38.187057,11.349,0.7257022,-2.3226094,0.0,0.011312438175082,0
Roslund7,8.38,8.44,0.275422870333816,8.51,313.21286,37.92024,7.996,1.706735,-0.40557447,-16.18975,-0.185762077569962,0.16489071766019894
HSC1288,8.29,8.44,0.275422870333816,8.58,54.99541,25.211699,8.276,-0.09441078,-15.178516,11.102812,0.001073224981436,0.07598910019753002
UBC4,8.33,8.44,0.275422870333816,8.52,60.6582,35.561153,8.671,-0.7169181,-5.7278132,0.44068745,-0.152523824545954,0.20587451557971348
Theia569,8.21,8.44,0.275422870333816,8.61,72.40206,44.8329,8.835,2.0715613,-6.3771734,0.7141157,-0.316373574237029,0.2005775416385008
HSC1614,8.28,8.44,0.275422870333816,8.55,101.478226,7.9879584,8.939,-1.1860874,-3.7962868,25.915295,0.00760958250612,0.05068098546568115
COIN-Gaia14,8.35,8.44,0.275422870333816,8.54,77.69354,39.202908,9.052,1.2991612,-6.6372952,4.2330794,-0.246166648715735,0.27040181552905784
HSC1303,8.35,8.44,0.275422870333816,8.53,84.71452,43.174953,9.402,0.04459992,-6.9817185,-7.9194636,-0.105944977057251,0.18433149849308558
CWNU2293,8.34,8.44,0.275422870333816,8.52,103.93795,-3.7685878,10.371,-1.0857533,2.3408034,64.46959,-0.254920303821564,0
King17,8.33,8.44,0.275422870333816,8.53,77.09437,39.07115,11.272,-0.20694079,-1.4087605,7.9332867,-0.156818006187678,0.10676411541877635
FSR0948,8.35,8.44,0.275422870333816,8.52,96.48317,15.855415,11.654,-0.15135732,0.04604613,44.467262,-0.22572785615921,0.1378740599350725
HSC1195,8.31,8.45,0.281838293126445,8.57,39.359875,27.305315,8.203,-8.5008545,-14.606697,-4.605716,-0.062428513150962,0.03595920914906986
HSC1512,8.26,8.45,0.281838293126445,8.63,98.43614,22.223253,8.794,-1.7434596,-1.8316629,13.198088,-0.113500552872817,0.17079263036871506
HSC1742,8.34,8.45,0.281838293126445,8.54,112.36625,-4.124605,9.248,-0.71321607,-0.41086692,15.813061,-0.207700652070343,0.3222677678435129
Theia3428,8.36,8.45,0.281838293126445,8.53,90.301025,4.6023335,9.44,0.46471918,-2.0696802,48.07399,6.47302716971E-4,0.2524152651102329
UBC206,8.36,8.45,0.281838293126445,8.54,93.34305,1.4439005,9.863,-0.42365947,-1.5770328,33.41007,-0.314529126882553,0.09308745862525519
AlessiJ0622.4+2114,8.32,8.45,0.281838293126445,8.58,95.59321,21.24941,11.462,-0.3096134,-0.1269062,31.48311,-0.24950048327446,0
CWNU2749,8.27,8.45,0.281838293126445,8.63,87.31641,33.40639,11.58,0.14006965,-1.1066988,22.85674,-0.080624014139176,0.26948517970686553
Theia345,8.35,8.46,0.288403150312661,8.56,85.4057,19.192844,8.607,-0.00262252,-3.3471293,7.82801,-0.107473563402892,0.171783896799629
NGC1342,8.35,8.46,0.288403150312661,8.57,52.95279,37.3869,8.706,0.4245477,-1.6645597,-10.158715,-0.199952195771039,0.10853740033457027
COIN-Gaia39,8.37,8.46,0.288403150312661,8.52,69.5806,42.970253,9.058,0.09809298,-2.5442233,7.961622,-0.209457393735647,0.14218541672897322
COIN-Gaia18,8.39,8.46,0.288403150312661,8.52,78.40348,35.48012,9.119,0.7050625,-4.918263,1.4541886,-0.158116712959276,0.12115760469928384
HSC1492,8.33,8.46,0.288403150312661,8.57,100.42872,26.74555,9.515,-0.19580013,-3.1214132,24.371977,-0.271308653056622,0.12592425443652008
CWNU1937,8.36,8.46,0.288403150312661,8.53,78.49322,42.438667,9.975,2.1521769,-2.3592298,-15.245931,0.238773879905542,0.1676250790169083
SkiffJ0614+12.9,8.39,8.46,0.288403150312661,8.53,93.69746,12.86897,10.947,0.91082096,-1.976084,42.680187,0.031455700751394,0.1960739937983461
HSC1702,8.38,8.46,0.288403150312661,8.55,105.58641,-1.8509488,11.119,-0.9197098,0.849448,73.024925,-0.145616774447262,0.24700438059286825
ASCC108,8.38,8.47,0.295120922666639,8.55,298.3872,39.3426,7.887,-0.47504434,-1.7271439,-8.813476,-0.045402126200497,0.2615138332642365
Melotte111,8.32,8.47,0.295120922666639,8.63,186.0172,26.422674,8.128,-12.154551,-8.855327,-0.17291276,0.061570796242277,0.0876668823221204
HSC1224,8.32,8.47,0.295120922666639,8.64,133.00513,60.90755,8.228,-46.994465,-36.114513,13.386752,0.240798314325538,0.047440528500299124
HSC1658,8.23,8.47,0.295120922666639,8.67,92.561066,-2.079215,8.466,-3.7330475,0.03643986,20.392864,-0.001807731389999,0.10920620247339555
HSC1270,8.29,8.47,0.295120922666639,8.64,67.89713,41.228447,8.643,7.8479424,-10.860986,5.419577,0.098987483404226,0.1003825150932046
Kronberger92,8.39,8.47,0.295120922666639,8.55,83.85195,44.194836,9.307,1.896061,-2.5407262,-29.517452,-0.155699246252576,0.1809251155717774
CWNU2448,8.37,8.47,0.295120922666639,8.58,93.57067,20.739351,11.132,0.08307481,-1.7630749,63.9364,-0.189789295196533,0
UPK379,8.32,8.48,0.301995172040202,8.62,94.219315,30.744345,8.889,-0.9833603,-4.3137484,7.4456625,-0.22242742528518,0.132017274691666
Theia856,8.4,8.48,0.301995172040202,8.59,87.4718,38.82233,8.926,-1.1168209,-1.940764,-1.9626803,-0.243228919804097,0.10422674428836266
HXHWL12,8.2,8.48,0.301995172040202,8.72,92.82803,6.583802,9.154,-0.00425465,-1.4239255,12.028995,0.115471243858337,0
COIN-Gaia38,8.43,8.48,0.301995172040202,8.54,51.470554,51.075928,9.17,2.0181572,-6.8291616,-3.0023239,-0.117052459364964,0.22256375856221305
HXHWL60,8.41,8.48,0.301995172040202,8.53,106.841034,4.297521,9.886,-0.35885054,-1.637755,28.619879,0.072068102657795,0.3621321182499665
HSC1380,8.36,8.48,0.301995172040202,8.6,90.76681,35.011517,11.759,0.49133754,-1.1989226,10.175952,-0.160833567380905,0
HSC1583,8.36,8.48,0.301995172040202,8.6,99.405785,13.305474,12.162,0.03598114,-0.32681394,35.465996,-0.118948079645634,0.08243985781352739
UPK93,8.3,8.49,0.309029543251359,8.63,300.3154,29.944653,7.863,-0.88795453,-8.139851,16.017494,-0.069612403213978,0.16069087396354986
Theia3202,8.36,8.49,0.309029543251359,8.64,309.86124,38.485634,7.98,-0.13082981,-0.53890675,2.2196343,0.203008741140366,0
HSC749,8.35,8.49,0.309029543251359,8.62,358.47028,3.4555037,8.211,18.061394,-13.838569,16.441565,0.03359999287187,0.09711233052965546
OCSN36,8.31,8.49,0.309029543251359,8.65,350.26614,43.726288,8.254,5.8559422,-3.5726302,-12.319974,0.046148914843798,0.09256900212225233
HSC1542,8.38,8.49,0.309029543251359,8.61,93.71726,15.551791,8.261,0.83727115,-10.585542,19.172924,-0.021328437682932,0.08581873395151976
UPK312,8.37,8.49,0.309029543251359,8.61,68.05464,56.0504,8.73,0.16205321,-0.8237208,-7.1872993,-0.14295881614089,0.07049073652238691
HSC1326,8.36,8.49,0.309029543251359,8.64,68.21731,29.623617,8.748,-1.8368407,-1.8672274,-3.4662178,-0.029853249900043,0.16105786759564708
Theia2249,8.39,8.49,0.309029543251359,8.59,94.3746,14.593951,10.252,-0.20321582,-1.2767206,0.0,-0.071963398584298,0.3873026673645081
UBC214,8.41,8.49,0.309029543251359,8.58,105.69795,-2.1041875,10.384,-0.6504946,-0.53264654,93.347694,0.164226338267326,0
FoF597,8.44,8.5,0.316227766016838,8.57,282.11426,8.708873,6.569,-0.08943103,-1.4933702,43.71219,-0.150216415524483,0
HSC455,8.36,8.5,0.316227766016838,8.63,287.10767,23.38451,7.623,0.31852823,-0.5111999,-6.0775414,-0.063003066927195,0.01395177116452703
HSC696,8.39,8.5,0.316227766016838,8.61,322.82306,42.54471,8.138,1.928527,-1.9942391,-16.25238,-0.13310765226682,0.28914184391794073
HSC1709,8.36,8.5,0.316227766016838,8.64,93.08963,-8.810933,8.285,-1.1179926,-20.897573,6.917029,-5.16849085175E-4,0.1538594953331354
HSC998,8.33,8.5,0.316227766016838,8.62,15.846068,45.865654,8.462,-7.5861073,-6.5185585,-16.551033,-0.097308021038771,0.2554707461536033
Theia2526,8.42,8.5,0.316227766016838,8.59,348.1075,57.484623,8.616,0.20917927,-1.3478279,-27.35452,-0.101049914490432,0.09643545068020525
Theia862,8.41,8.5,0.316227766016838,8.58,37.40047,56.745564,8.678,0.22748622,-3.7081668,-26.47738,-0.079452591249719,0.033447442542586345
Theia558,8.31,8.5,0.316227766016838,8.67,95.904785,3.6703086,8.72,-0.6848968,-1.8272352,-1.0745953,-0.019476347416639,0.35950215703834204
COIN-Gaia24,8.41,8.5,0.316227766016838,8.58,90.72366,23.16395,9.106,2.4803247,-2.95327,-2.939565,-0.180606254509517,0.15190758793554726
UBC194,8.45,8.5,0.316227766016838,8.55,37.717644,48.328968,9.149,0.46722817,-2.8256664,-36.306755,-0.169600174141427,0.18423151830383117
Saloranta10,8.44,8.5,0.316227766016838,8.57,81.21456,37.566097,9.21,0.30060247,-4.3116074,4.2171874,-0.127468671936255,0.15409130415714667
HSC1603,8.4,8.5,0.316227766016838,8.59,103.188515,10.945438,9.241,-0.51340497,-1.7295071,14.505869,-0.183816957473755,0.13332251011617233
Theia2901,8.41,8.5,0.316227766016838,8.59,75.83516,42.08878,9.248,1.0611178,-3.415368,-18.534058,-0.08226378262043,0
UBC68,8.42,8.5,0.316227766016838,8.58,91.18493,36.794323,10.235,-0.54012334,-1.6150167,0.0,0.008451596966811,0.16185789823622332
FSR0893,8.41,8.5,0.316227766016838,8.58,93.39873,21.601887,10.408,-0.32119074,-3.1801786,37.760086,-0.032668763026595,0.34817492481686735
Juchert20,8.43,8.5,0.316227766016838,8.57,62.703026,46.873676,10.881,1.0940878,-1.6622962,-29.739182,-0.165908152858416,0.31353013555512854
UBC1294,8.41,8.5,0.316227766016838,8.59,90.14641,29.315048,11.382,-0.45132822,-1.5287311,21.871147,-0.193760353539671,0.09063219029028684
HSC658,8.41,8.51,0.323593656929628,8.62,310.21494,45.153027,8.085,-0.68996656,-1.4064064,-47.505524,-0.0907197073102,0
HSC1348,8.41,8.51,0.323593656929628,8.6,82.5617,35.369957,9.053,2.7827945,-2.7279928,-8.957215,-0.214441683888435,0.14526627663256772
Basel11B,8.44,8.51,0.323593656929628,8.58,89.550095,21.973625,9.808,1.0240184,-4.1315947,3.8046622,-0.109561859474828,0.15435966081046762
CWNU1355,8.4,8.51,0.323593656929628,8.63,96.05921,21.09815,10.073,-0.77811646,-4.074482,0.0,-0.097889017313719,0.1898313467048111
FSR0985,8.38,8.51,0.323593656929628,8.62,92.95218,7.020821,10.332,-0.47800583,-0.940879,0.0,-0.334645122289658,0
CWNU1516,8.41,8.51,0.323593656929628,8.64,96.636696,4.505916,10.636,0.08868038,-1.0441502,55.50039,-0.214206025004387,0
UBC432,8.4,8.51,0.323593656929628,8.58,79.05628,39.536537,10.683,0.27105153,-1.9327837,0.0,-0.074444604292512,0.17525007182721963
NGC6633,8.44,8.52,0.331131121482591,8.59,276.80548,6.5592003,7.813,1.2041383,-1.8036836,-27.901264,-0.148237578687258,0.07619316866166767
HSC1334,8.37,8.52,0.331131121482591,8.64,80.76998,37.015614,9.044,-0.36824316,-0.7459232,9.238027,-0.115301195532084,0.06586822190259094
HSC1446,8.36,8.52,0.331131121482591,8.7,81.16225,22.052048,9.586,0.96001285,-3.12406,5.541201,-0.084877503104508,0.1470027537079679
UBC1303,8.45,8.52,0.331131121482591,8.59,91.99302,21.914608,10.01,0.8896302,-3.5111032,3.9150622,-0.137936205603182,0.2275441646215236
Koposov53,8.44,8.52,0.331131121482591,8.62,92.230286,26.2604,12.033,0.24181008,-0.63298213,16.194866,-0.183997973799706,0
TPK1,8.39,8.53,0.338844156139202,8.66,354.613,47.42242,8.311,3.4956605,-1.0294795,-12.12087,-0.167589902877808,0
HSC1437,8.28,8.53,0.338844156139202,8.77,57.915474,6.555101,8.314,7.044016,-5.9208136,17.546,-0.029872885356684,0.06337925322714208
Theia943,8.39,8.53,0.338844156139202,8.64,78.40872,36.88092,8.67,-2.4863536,-4.295181,-0.8938688,0.075021711393204,0.15172532114946136
ASCC12,8.45,8.53,0.338844156139202,8.6,72.4206,41.7143,9.138,-0.67604715,-2.9164488,-26.144659,-0.15131330942469,0.1416000996784536
HSC1333,8.33,8.53,0.338844156139202,8.68,82.25549,37.95283,9.287,-0.5008227,-2.8684282,-4.878147,-0.199837505817413,0.1548069399794643
OC0352,8.38,8.53,0.338844156139202,8.66,103.0232,1.916071,9.492,-1.7958063,1.0552397,0.0,-0.375816494226456,0
CWNU2684,8.4,8.53,0.338844156139202,8.64,64.62812,44.15469,9.837,1.0922785,-2.0859861,-5.2964363,-0.298929877579212,0.11008797903108125
OC0321,8.39,8.53,0.338844156139202,8.65,95.54509,19.004282,9.979,-0.70909333,0.28506333,0.0,-0.21319667994976,0.21877942987984905
Alessi60,8.42,8.53,0.338844156139202,8.62,105.61974,-1.1199844,10.436,-0.8384266,-0.6428401,55.009754,-0.07265101466328,0.10150480367273487
CWNU1755,8.41,8.53,0.338844156139202,8.66,97.5791,10.0096035,12.738,0.8606373,-1.4382116,49.923336,-0.51175320148468,0
Theia925,8.42,8.54,0.346736850452531,8.65,96.0318,35.741993,8.539,-3.406217,-1.8054144,-13.702581,0.083054008707404,0.15262960943093962
Theia545,8.41,8.54,0.346736850452531,8.66,111.35695,14.542956,8.633,-3.9719884,-3.8819816,32.60199,0.062425816745527,0.07268468038413005
Teutsch177,8.48,8.54,0.346736850452531,8.62,100.39351,-5.807889,9.085,-0.08127418,-0.87285733,10.280411,-0.158969593048096,0.07345053674180872
Gulliver54,8.44,8.54,0.346736850452531,8.63,81.27197,33.677773,9.253,-0.5070617,-7.2654753,6.0307317,-0.191887590289116,0.1582751656824082
OC0298,8.46,8.54,0.346736850452531,8.63,75.61204,19.690449,9.555,0.46982625,-3.604113,-15.048879,0.038024005790552,0.23908894968957642
HSC1577,8.37,8.54,0.346736850452531,8.68,99.3012,14.223161,11.533,-0.22657311,-1.0898845,0.0,0.223630160093307,0
UBC169,8.49,8.55,0.354813389233576,8.62,342.61398,49.490578,8.535,-3.9796958,-3.3854516,-28.209993,-0.091247908771038,0.023334823592431293
HSC1029,8.39,8.55,0.354813389233576,8.71,20.855663,48.998802,8.619,-5.8013787,-2.5491502,-31.974483,0.009600095450878,0.280066670796771
AT21,8.48,8.55,0.354813389233576,8.64,15.097867,55.406338,8.899,-4.438469,-2.0647001,-33.13723,0.067834750024809,0.355121055963702
Gulliver11,8.44,8.55,0.354813389233576,8.65,68.00946,43.612682,9.001,0.3178514,-2.2821784,1.2772939,-0.240016669034958,0
UBC1341,8.42,8.55,0.354813389233576,8.64,103.75718,0.6319025,10.673,-0.50417775,-1.0712141,60.081383,-0.18362694978714,0.07591469270019387
HSC1552,8.38,8.55,0.354813389233576,8.71,99.14232,17.164564,11.915,9.693E-4,-0.51142865,52.69344,-0.084027126431465,0.4313840577064504
HSC1560,8.42,8.55,0.354813389233576,8.73,93.7155,13.562056,12.042,-0.09516054,-1.5206178,48.47392,-0.170485645532608,0
HSC817,8.45,8.56,0.363078054770102,8.66,341.0774,53.91624,8.353,3.193511,-0.8582925,-28.583313,0.010204462334514,0
Teutsch22,8.49,8.56,0.363078054770102,8.64,315.42612,44.115444,8.593,-3.493088,-4.840405,-42.7478,-0.05595638602972,0
NGC1912,8.51,8.56,0.363078054770102,8.62,82.16674,35.820824,9.261,1.5452119,-4.429985,-3.6627343,-0.197259591614599,0.19532894092388714
CWNU255,8.49,8.56,0.363078054770102,8.65,86.41222,33.776512,9.51,-1.1237795,-5.0626874,6.976493,-0.216016680002212,0
COIN-Gaia26,8.48,8.56,0.363078054770102,8.65,83.77344,15.706715,9.532,0.26325843,-2.403559,15.182309,-0.131625826656818,0.25831796379136346
CWNU1667,8.44,8.56,0.363078054770102,8.65,81.01375,46.90865,11.118,0.03903853,-0.8785029,0.0,-0.488723546266556,0
NGC2281,8.46,8.57,0.371535229097173,8.66,102.08995,41.09397,8.613,-2.9803698,-8.277691,19.472075,0.022846654162833,0.13166067838789913
HSC1343,8.37,8.57,0.371535229097173,8.72,78.96251,34.194073,9.047,-0.7933334,-3.615618,-14.512008,-0.168555177748203,0.01911006634291499
UBC54,8.5,8.57,0.371535229097173,8.63,64.724724,46.414536,9.18,3.2751813,-3.8095007,-20.361162,-0.131767511367798,0.1512385424529522
NGC1496,8.51,8.57,0.371535229097173,8.64,61.118973,52.65941,9.559,1.4523109,-0.7878747,-29.331646,-0.348002115885417,0.11146359578557778
FSR0771,8.51,8.57,0.371535229097173,8.63,75.92105,32.145325,9.617,1.4976065,-4.2551503,-6.5126815,9.41382348537E-4,0.21068303485105208
HSC1449,8.46,8.57,0.371535229097173,8.69,79.90514,20.620237,9.787,0.30445105,-3.9609916,22.21288,-0.393131956458092,0.1013656782922161
HSC1645,8.47,8.57,0.371535229097173,8.67,100.801056,3.9758043,9.855,0.17187522,-2.6345093,27.031815,-0.122478759847582,0.13791571102791075
FSR0923,8.45,8.57,0.371535229097173,8.67,92.64745,16.973654,9.877,0.5125045,0.15061085,36.564053,-0.180638894438744,0.08397285400143133
UBC424,8.51,8.57,0.371535229097173,8.63,50.958485,51.23802,9.938,0.00115576,-1.6797228,-40.765453,-0.167989450196425,0.11419876438461521
CWNU2477,8.48,8.57,0.371535229097173,8.65,103.864685,0.80245286,10.194,-0.98571235,-1.0158908,34.537834,-0.095343686640263,0.2965702933128505
Theia497,8.43,8.57,0.371535229097173,8.7,87.66742,27.11635,11.005,0.28737336,-2.2841156,18.931704,-0.047500602900982,0
HSC747,8.15,8.58,0.380189396320561,8.94,345.79712,28.694,8.147,8.3251295,-3.2391381,-0.8788014,-0.036816783526283,0.08845551656535688
CWNU2619,8.47,8.58,0.380189396320561,8.67,314.901,44.969505,8.449,-3.5696988,-4.5507483,-27.335728,-0.220724016427994,0
HSC924,8.41,8.58,0.380189396320561,8.73,0.28568542,58.617332,8.66,-4.171687,-2.2670865,-10.4927435,-0.128017112612724,0
OC0289,8.51,8.58,0.380189396320561,8.65,74.34281,32.75739,9.468,2.2967966,-5.691372,6.0527062,0.032919889315963,0.04282467880286953
HSC1500,8.5,8.58,0.380189396320561,8.65,94.95606,23.14307,9.497,1.5923209,-4.689287,17.616188,-0.075864080712199,0.1934577290957623
FSR0935,8.51,8.58,0.380189396320561,8.68,98.78406,17.736467,10.757,-0.06104787,-1.0866913,0.0,-0.35233618744782,0.21327089946093358
HSC1532,8.49,8.58,0.380189396320561,8.67,95.41709,18.06935,10.893,0.01758021,-1.1141791,55.77864,-0.181383421023687,0.10594066969331958
HSC1362,8.48,8.58,0.380189396320561,8.67,86.26911,35.487507,11.196,1.3979435,-2.903365,-2.2799819,-0.07944530248642,0
Theia269,8.47,8.59,0.38904514499428,8.68,314.32544,16.601055,7.796,1.9892942,1.981886,-13.172712,-0.27012600004673,0.16146530323027017
HXHWL52,8.51,8.59,0.38904514499428,8.66,106.82785,-6.297204,9.429,-0.2381438,-0.62445766,18.882088,-0.183997973799706,0
Theia3796,8.51,8.59,0.38904514499428,8.67,87.50987,31.67817,9.445,0.44181678,-3.7711298,-27.388706,-0.307448004682859,0.20945815074861432
Czernik18,8.5,8.59,0.38904514499428,8.66,66.95634,30.933687,9.447,1.7060481,-3.072446,-9.616984,-0.329857796430588,0
FSR0953,8.52,8.59,0.38904514499428,8.65,94.75944,14.145991,10.789,-0.11316439,-2.8546896,20.666252,-0.368598476052284,0.022289845634844634
UBC1323,8.52,8.59,0.38904514499428,8.66,101.95333,11.408796,11.942,-0.22067732,-0.57165086,63.719666,-0.120202177204192,0.1828554603634734
UBC1186,8.49,8.6,0.398107170553497,8.7,358.5893,51.42696,8.813,-3.0622132,-2.0966325,-33.282948,-0.439121425151825,0.03006347353129363
UBC56,8.54,8.6,0.398107170553497,8.67,69.86841,47.56381,9.003,1.5095395,-4.069802,-5.2540603,-0.230463334359228,0.14329789361976691
CWNU1145,8.48,8.6,0.398107170553497,8.71,75.726494,39.946465,9.21,-0.4996013,-3.0258322,-24.033838,-0.166601502895355,0.17361530207370232
FSR0903,8.49,8.6,0.398107170553497,8.71,91.87423,19.093094,10.229,-0.15848541,-1.14227,14.020199,-0.063473016023636,0
UBC1344,8.5,8.6,0.398107170553497,8.7,107.3469,0.5326078,10.456,-1.0071737,-0.6726326,0.0,-0.290824368596077,0.016286743114915396
UPK80,8.53,8.61,0.407380277804112,8.7,293.8431,28.12821,7.78,1.2539036,-0.94799185,-18.033396,-0.070097832630078,0.20878776651215664
Theia4007,8.5,8.61,0.407380277804112,8.74,323.76077,49.61528,8.414,-2.7953038,-4.499025,-40.819103,-0.153112322092056,0
UPK333,8.52,8.61,0.407380277804112,8.7,61.68978,44.18943,8.746,2.5111735,-6.4311466,14.508024,-0.104177673036854,0.09008500039440329
Theia560,8.54,8.61,0.407380277804112,8.68,73.59489,45.86919,8.766,-1.282555,-2.9301364,-8.821843,-0.143665553381046,0.13240831542727732
UPK347,8.51,8.61,0.407380277804112,8.72,77.05078,40.764706,9.014,-0.5292306,-3.767286,-22.366632,0.075580641627312,0
Theia1086,8.5,8.61,0.407380277804112,8.71,68.21717,55.743813,9.044,3.5644164,-3.1407096,-11.063898,-0.36102273563544,0.1730879565259112
HSC1647,8.49,8.61,0.407380277804112,8.72,107.10262,6.5415196,9.093,-1.5669695,-2.5098608,24.213366,0.249113950878382,0.4473794770701576
HSC1400,8.52,8.61,0.407380277804112,8.69,73.766815,23.169199,9.415,1.7495195,-6.006588,8.209405,0.102147135573129,0.30051087851943314
Stock21,8.55,8.61,0.407380277804112,8.68,7.6012754,57.921436,9.441,-2.1265678,-1.900766,-35.703568,-0.138634338974953,0
HSC1631,8.52,8.61,0.407380277804112,8.69,97.04595,4.1031165,10.087,0.37949428,-2.1940796,40.647224,-0.212368667125702,0.023594690991371618
UBC183,8.39,8.62,0.416869383470335,8.78,5.031589,55.733086,8.598,0.7016878,-2.597067,-21.23844,-0.166411865502596,0.10683926096357238
NGC2548,8.55,8.62,0.416869383470335,8.68,123.45482,-5.7696805,8.635,-1.2938482,1.0373003,8.025745,-0.081357560898049,0.1989591944923092
HSC1140,8.48,8.62,0.416869383470335,8.74,37.727543,41.738083,8.693,-2.521382,-3.3246024,-11.571617,-0.133111974596977,0.12775329422701218
UBC395,8.52,8.62,0.416869383470335,8.73,345.5953,57.20643,8.931,-2.842834,-2.6248953,0.0,-0.096164911985397,0
Theia2449,8.53,8.62,0.416869383470335,8.74,102.35462,-3.7314148,9.04,-0.05720809,-0.9965994,-1.5405705,-0.063473016023636,0
OC0330,8.53,8.62,0.416869383470335,8.69,98.79423,12.6468315,9.789,0.6891489,-2.6579535,2.0994432,-0.125820558518171,0.09880286027347343
HSC1468,8.48,8.62,0.416869383470335,8.74,86.846985,23.204758,9.934,0.8045605,-1.7582065,35.54299,-0.209827847778797,0.17110215913497415
Koposov12,8.56,8.62,0.416869383470335,8.69,90.246544,35.265625,10.536,0.6515888,-1.7422479,17.076782,-0.274584519592199,0.19580717288009664
UPK122,8.51,8.63,0.426579518801593,8.73,302.69577,47.751133,8.062,-1.2333103,-9.279407,-11.513584,-0.226517677307129,0
NGC1662,8.58,8.63,0.426579518801593,8.68,72.114,10.90376,8.508,-1.1538268,-1.9663991,-13.257305,-0.034495904228108,0.12951139045801335
HSC1331,8.5,8.63,0.426579518801593,8.75,76.84659,35.209637,9.08,-0.22060384,-2.99032,2.5819788,0.022393239662051,0
UBC1272,8.44,8.63,0.426579518801593,8.79,68.72012,38.39283,9.352,0.5768976,-3.2503688,0.5033647,-0.072379094315693,0.17883295102780322
Theia4212,8.55,8.63,0.426579518801593,8.7,94.470085,9.679566,11.136,-0.9913125,-0.05895767,43.733486,-0.326235204935073,0.13334006900879333
NGC1528,8.59,8.64,0.436515832240167,8.69,63.90557,51.19496,9.06,2.1492727,-2.304193,-12.023894,-0.131006092352923,0.3161231495104741
Theia3747,8.57,8.64,0.436515832240167,8.71,96.93622,36.0547,9.268,-0.3822153,-3.621444,-7.3623757,-0.068169136842092,0.30141797014602006
Teutsch56,8.58,8.64,0.436515832240167,8.71,59.821407,47.38406,9.567,0.6058618,-2.9746559,-21.02678,-0.238818949088454,0.16915238164253898
UBC82,8.52,8.64,0.436515832240167,8.75,95.87951,8.362945,10.04,1.3253016,-2.3417635,13.605012,-0.15890346467495,0
UBC428,8.58,8.64,0.436515832240167,8.69,66.77905,44.70805,10.627,1.2666715,-1.4014386,-22.578987,-0.32890048623085,0
IRAS05100+3723,8.52,8.64,0.436515832240167,8.77,78.35807,37.44057,11.259,0.00567739,-1.4637902,-6.3504276,-0.139599546790123,0
Teutsch92,8.52,8.64,0.436515832240167,8.76,90.55912,26.15094,11.777,0.15083829,-1.0164702,43.83247,0.036478385329247,0.31726135071644246
UPK131,8.57,8.65,0.446683592150963,8.72,315.47678,45.448097,8.124,2.7233088,-1.2494318,-13.519878,-0.014057392254472,0
Streicher52,8.58,8.65,0.446683592150963,8.71,85.79065,13.708594,9.218,0.67807376,-3.5871863,16.06074,-0.09142300610741,0.23337526295680636
CWNU2157,8.49,8.65,0.446683592150963,8.79,91.91612,21.024761,9.989,1.4471862,-2.4180067,0.0,-0.525925293564796,0.08016927005688633
Czernik23,8.55,8.65,0.446683592150963,8.76,87.52757,28.898283,10.423,0.01895912,-1.7964551,20.936638,-0.067799615859985,0.2843093319712856
UBC143,8.6,8.66,0.457088189614875,8.72,299.80786,45.75097,8.009,-3.140962,-7.765469,11.437559,-0.030037235841155,0.21620886359440022
HSC1634,8.26,8.66,0.457088189614875,8.95,111.68882,11.02363,8.504,-5.7281504,-8.20504,45.282955,0.060897833125018,0.13624179402342326
Theia2936,8.56,8.66,0.457088189614875,8.75,6.0697513,52.69504,9.086,-2.0202281,-1.29589,-25.3011,-0.156490176916122,0.026617189229068673
HSC1517,8.52,8.66,0.457088189614875,8.79,82.38284,12.763758,9.599,1.2130581,-4.28121,30.93514,-0.23013898730278,0
FSR1051,8.53,8.66,0.457088189614875,8.77,103.048454,3.6525745,9.727,-0.77161187,-2.6315622,36.989468,-0.042802609503269,0
Gulliver47,8.61,8.66,0.457088189614875,8.71,107.92009,0.8046824,9.776,-1.8959736,-0.47995874,45.94197,0.029048308730125,0.37342860909179587
Basel4,8.6,8.66,0.457088189614875,8.72,87.24312,30.191887,10.542,0.82115155,-1.7920063,4.540795,-0.152934718132019,0.16099315361068434
CWNU205,8.59,8.67,0.467735141287198,8.75,93.6077,2.8458986,9.5,0.44251463,-2.3076837,18.146017,-0.179172143340111,0
CWNU1845,8.57,8.67,0.467735141287198,8.76,106.20956,0.95233995,9.835,-1.8786178,-1.4633096,46.139206,-0.081324376165867,0
HSC1593,8.58,8.67,0.467735141287198,8.75,98.98415,11.822609,11.986,-0.03809767,-0.31217855,58.105553,-0.13512472063303,0.1489252331096284
HSC505,8.55,8.68,0.478630092322638,8.81,295.98444,26.950523,7.849,0.16043533,-3.3752975,-23.180498,-0.253228262066841,0.03879834521451472
Theia1408,8.57,8.68,0.478630092322638,8.78,91.7011,-2.0424516,8.625,-0.63644314,-0.28340206,39.99928,-0.087710085203466,0.19670174299049625
CWNU406,8.61,8.68,0.478630092322638,8.75,91.39871,20.814032,9.097,1.6124729,-2.281228,-4.5738883,-0.076371950407823,0.35973041486087204
FSR0667,8.61,8.68,0.478630092322638,8.74,61.776936,51.14964,9.169,0.8508931,-3.7567925,-7.0606503,-0.244081079959869,0
HSC1252,8.58,8.68,0.478630092322638,8.78,75.80486,49.645645,9.383,1.4811738,-1.9739217,-40.827744,-0.214568004012108,0
NGC2099,8.63,8.68,0.478630092322638,8.73,88.080086,32.540844,9.618,1.8805033,-5.6236033,6.7784734,-0.144311953222425,0.22688627479340404
UBC1578,8.56,8.68,0.478630092322638,8.79,70.581635,49.21692,9.63,2.0092554,-5.4355655,2.6151752,-0.079819829203189,0.15552031026412694
UBC1289,8.61,8.68,0.478630092322638,8.75,85.48452,29.401522,9.984,0.51403266,-3.5238645,-9.3607435,-0.095757819712162,0.046986771141195906
COIN-Gaia40,8.57,8.68,0.478630092322638,8.79,81.89163,33.514694,10.099,0.3404594,-2.7794616,54.25632,-0.095439397264272,0.16522675888799335
UBC436,8.6,8.68,0.478630092322638,8.75,94.88882,26.228176,10.903,-0.45118558,-2.0581408,20.825842,-0.399416483938694,0.2665952017652442
HSC419,8.61,8.69,0.489778819368446,8.79,297.01157,13.293143,7.355,-0.2970034,-2.2905874,-24.310987,-0.094562678784132,0.1377220413097212
Theia3494,8.6,8.69,0.489778819368446,8.77,299.80176,40.61603,7.878,-0.10776471,-5.5109515,-28.842817,0.045662775635719,0
FSR0306,8.62,8.69,0.489778819368446,8.76,322.11917,51.68954,8.626,-2.173503,-2.585439,-28.36739,0.066715911030769,0
COIN-Gaia11,8.61,8.69,0.489778819368446,8.74,68.14971,39.533245,8.754,3.4367204,-5.747791,-4.942683,0.058831173635554,0.19715786590913403
COIN-Gaia25,8.64,8.69,0.489778819368446,8.76,91.6615,20.456903,8.931,-0.49157,-2.6511638,-13.561702,-0.100026003050583,0.23656714674298476
UBC1231,8.61,8.69,0.489778819368446,8.77,29.09718,59.07078,9.679,-0.73743105,0.24718711,0.0,-0.174035981297493,0.04187519097230703
FSR0951,8.63,8.69,0.489778819368446,8.75,95.5436,14.657643,9.815,0.2255839,0.01325413,42.07815,-0.050616312772036,0.18317059876396516
CWNU1451,8.62,8.69,0.489778819368446,8.77,90.06721,24.405752,9.926,1.9198098,-2.794041,-11.364741,-0.044724049667517,0.1832235274684964
HXWHB10,8.63,8.69,0.489778819368446,8.75,81.93037,33.28342,10.435,1.2575895,-2.836376,5.7875805,-0.333551406860352,0.10238530299213988
UBC1254,8.63,8.69,0.489778819368446,8.75,56.309,50.752224,10.458,0.7894888,-1.2499233,-9.927801,-0.069877840578556,0.20257510790610014
CWNU2644,8.53,8.7,0.501187233627271,8.86,88.67328,11.305967,9.987,0.33638084,-2.7480013,45.279488,-0.164514560252428,0.21724131175745376
FSR0942,8.63,8.7,0.501187233627271,8.77,91.506035,13.669999,11.195,-0.42798695,0.07843124,44.571518,-0.378675036132336,0.0766258875850628
Theia1424,8.62,8.71,0.512861383991366,8.79,81.154625,38.245804,9.483,2.3164253,-5.8097444,-5.013254,-0.040508266414205,0.15894221204349696
CWNU1423,8.62,8.71,0.512861383991366,8.79,87.309,17.945597,9.938,1.0954672,-2.562674,0.0,-0.087927486747504,0.2775254209123809
Berkeley72,8.65,8.71,0.512861383991366,8.78,87.55564,22.249146,13.904,0.71005,-0.2446077,11.834848,-0.237094576160113,0.025259972355417645
Theia1083,8.64,8.72,0.524807460249773,8.81,69.25256,48.524475,8.83,0.5704671,-4.6587753,-18.855186,-0.28124126791954,0.07687859096582257
CWNU2136,8.64,8.72,0.524807460249773,8.8,80.39637,23.944954,9.536,0.73184323,-5.5668006,25.629217,-0.040212639607489,0.01694984946953584
UBC1279,8.65,8.72,0.524807460249773,8.8,83.629845,39.011417,10.271,1.0924518,-2.1961071,28.517475,-0.149699621833861,0.21203511405789416
UBC1282,8.57,8.72,0.524807460249773,8.84,79.33549,33.203167,10.505,-1.0622103,-1.2121266,-2.1463661,-0.29442811012268,0.10833029754213495
Berkeley71,8.65,8.72,0.524807460249773,8.79,85.24182,32.2727,11.601,0.6305921,-1.6566633,-8.450486,-0.231225460767746,0
Turner9,8.66,8.73,0.537031796370253,8.81,296.1824,29.49766,7.558,0.31615862,-2.4572074,-19.643913,-0.360485896468163,0.05770107936390445
UBC175,8.67,8.73,0.537031796370253,8.79,344.48856,54.43408,8.623,1.4660009,-0.8007712,-29.312315,-0.016539864242077,0.30863433370402765
FSR0850,8.67,8.73,0.537031796370253,8.78,86.240776,24.745201,10.188,1.2484094,-2.5242338,15.209252,-0.277829462507119,0.16330861507299427
UBC203,8.65,8.73,0.537031796370253,8.81,97.810974,15.064418,10.986,-0.1475978,-1.0676248,47.489796,-0.593187323212623,0.32319112716481124
Alessi22,8.58,8.74,0.549540873857625,8.9,357.1723,36.229248,8.05,-4.3644023,-12.791732,-5.506626,-0.053484516039921,0.09710645596904202
COIN-Gaia12,8.66,8.74,0.549540873857625,8.8,79.42008,41.67986,9.104,2.5588062,-4.719019,-9.389406,-0.136960545385426,0.21334670784959142
HSC1284,8.67,8.74,0.549540873857625,8.81,72.94304,40.854683,9.305,1.6352606,-5.770516,-2.5077162,-0.214348809527499,0.1749715654483104
UBC1345,8.65,8.74,0.549540873857625,8.81,101.14958,-2.7985134,9.902,-0.7782993,0.21653289,73.93508,-0.427606850862503,0
Berkeley34,8.56,8.74,0.549540873857625,8.94,105.09449,-0.23681353,12.395,-1.2923528,0.17613982,73.32935,-0.216378703713417,0
Alessi62,8.68,8.75,0.562341325190349,8.82,283.96255,21.607355,7.756,0.29110828,-1.1326253,13.660996,-0.023867355659604,0
HSC1544,8.65,8.75,0.562341325190349,8.83,67.77923,0.10743303,8.613,0.64891046,-6.5027127,9.769436,-0.16513639036566,0.19978458453325265
NGC381,8.69,8.75,0.562341325190349,8.8,17.103615,61.583782,8.847,1.6001141,-2.318338,-21.93956,-0.133901802822947,0.108591287350878
Theia5292,8.66,8.75,0.562341325190349,8.84,40.020878,48.79154,8.96,2.6430395,-4.7636857,-14.926286,-0.259694772958756,0.16426598781034327
HSC985,8.67,8.75,0.562341325190349,8.84,13.836399,59.3805,9.338,0.27916878,-1.4666741,0.0,-0.139506372312705,0.1480376432083403
OC0282,8.64,8.75,0.562341325190349,8.84,74.99523,38.687855,9.706,0.04307476,-3.5579093,-20.211384,-0.106219251950582,0.21951203691310536
Czernik25,8.69,8.75,0.562341325190349,8.8,93.43123,6.9511113,10.133,-0.24220628,0.24291766,40.316895,0.126551792025566,0
CWNU1519,8.67,8.75,0.562341325190349,8.84,55.94942,51.40628,10.679,-0.05117516,1.1180347,-52.367893,-0.238661795854568,0
CWNU1295,8.67,8.75,0.562341325190349,8.84,92.08236,28.073332,11.159,-0.21627659,-1.6682615,7.4072943,-0.117713756114245,0.16568706272058228
NGC6996,8.68,8.76,0.575439937337157,8.82,314.12903,44.622265,8.1,-4.2859855,-6.9280534,-18.663767,0.077242785599083,0.06285478973206012
Theia1188,8.66,8.76,0.575439937337157,8.84,338.74237,29.991266,8.129,-7.8474784,-4.535818,4.219076,0.140679627380554,0.08957415738902896
HSC1575,8.56,8.76,0.575439937337157,8.95,96.14461,13.076523,8.684,0.8697217,-3.2830985,7.2690063,-0.138747371733189,0.0626295528175915
FSR0979,8.68,8.76,0.575439937337157,8.85,97.82275,11.082081,10.357,0.1798695,-2.498342,51.237797,-0.219637826085091,0
HSC242,8.63,8.77,0.588843655355588,8.93,247.84631,9.216382,8.035,-6.528461,14.357069,-26.592592,0.037609606796133,0.14492194916875667
HSC731,8.69,8.77,0.588843655355588,8.86,324.5151,47.57621,8.244,-2.492407,-5.64061,-9.296378,-0.171933382749558,0.006142608323896277
HSC1394,8.59,8.77,0.588843655355588,8.92,70.74124,21.92463,8.488,8.099726,-3.6887522,9.989002,0.011443842202425,0.053473929093490115
HSC1268,8.49,8.77,0.588843655355588,9.04,66.54098,40.93145,8.8,0.14598806,-4.346376,-8.571338,-0.063884628936649,0.13871995889033958
Theia2999,8.71,8.77,0.588843655355588,8.84,89.0504,11.607668,9.548,-0.8801675,-2.875207,15.225236,-0.175741073985895,0.19931916835288113
UPK119,8.69,8.78,0.602559586074357,8.87,308.4624,43.30039,8.05,-0.5502857,-2.0230892,-22.76241,-0.022860783773164,0.08597505996727149
Theia3582,8.68,8.78,0.602559586074357,8.88,84.44275,31.00259,8.764,1.7793143,-1.058337,-5.927181,-0.068070687353611,0.1751758547652013
HSC1367,8.66,8.78,0.602559586074357,8.89,91.52575,37.379337,9.234,0.85195035,-4.432697,-20.942198,-0.33703875541687,0.004739118035859892
HSC1283,8.66,8.78,0.602559586074357,8.88,73.60473,41.609528,9.763,0.75989276,-2.846358,-14.779502,0.039014376699925,0
HSC1324,8.66,8.78,0.602559586074357,8.89,89.005585,42.022945,10.421,0.79421836,-2.844254,0.0,-0.288792183001836,0.04509941095488667
NGC2259,8.71,8.78,0.602559586074357,8.86,99.63908,10.88076,10.561,-0.23704271,-1.0861782,80.40851,0.23674388229847,0
HSC1299,8.7,8.78,0.602559586074357,8.86,75.33558,38.81431,11.109,0.09016294,-1.624973,-20.260843,-0.357150912284851,0.21327505540726255
HSC1482,8.69,8.78,0.602559586074357,8.86,90.62315,22.872427,12.137,0.89244276,-0.26813182,49.509,-0.223258942365646,0
HSC1556,8.66,8.78,0.602559586074357,8.89,103.8733,19.157007,12.575,-0.46659532,-0.19293556,41.87125,-0.182132038287818,0.1855079970094076
HSC603,8.65,8.79,0.616595001861481,8.92,299.0101,41.60477,7.942,0.52722996,-0.62031305,-5.781944,0.026412113010883,0.18342316918288695
Theia101,8.69,8.79,0.616595001861481,8.87,323.57324,53.072006,8.185,3.1578562,-0.49700448,-25.219984,0.075580641627312,0
CWNU1291,8.69,8.79,0.616595001861481,8.88,99.63047,-3.768823,9.824,-1.342568,-1.0974461,50.45731,-0.214206025004387,0
FSR0827,8.72,8.79,0.616595001861481,8.86,91.074524,31.607164,9.845,-0.75839174,-3.2883146,13.182163,-0.20839401264675,0.26197958053287024
HSC1021,8.66,8.79,0.616595001861481,8.9,20.674107,57.220684,10.265,-2.0796,-1.0974479,-55.353436,-0.254245474934578,0.1853391856603132
HSC1332,8.67,8.79,0.616595001861481,8.9,84.36411,39.032486,10.792,-0.29006666,-2.5249965,35.869408,-0.047500602900982,0
Teutsch198,8.69,8.79,0.616595001861481,8.89,98.01201,16.09646,12.649,-0.00940551,-0.9641574,60.743015,-0.410860861341159,0.2541661465479437
COIN-Gaia19,8.75,8.8,0.630957344480194,8.87,82.19135,34.336124,9.374,-1.4484361,-4.694767,4.7884355,-0.057061989252505,0.22839033053848723
CWNU1313,8.72,8.8,0.630957344480194,8.87,94.99725,1.9226221,10.236,0.50753057,-2.3708897,39.24101,0.032365947961807,0
HSC1585,8.69,8.8,0.630957344480194,8.89,93.13667,9.803345,10.526,-0.37424153,-1.135869,21.428164,-0.252658608555794,0.0654447486794814
HSC1487,8.71,8.8,0.630957344480194,8.88,92.84582,23.648886,11.745,0.92524654,-0.30013528,40.44142,-0.229414731264114,0
FSR0941,8.74,8.8,0.630957344480194,8.87,95.43182,15.766569,11.968,0.7817934,0.12215287,21.023127,-0.284097045660018,0.05659112112155385
IC4756,8.7,8.81,0.645654229034656,8.91,279.62747,5.4370894,7.753,1.284348,-4.968163,-24.879045,0.08943354176773,0.1311648716994104
Casado20,8.68,8.81,0.645654229034656,8.91,348.0601,56.817818,8.916,-3.283202,-2.674749,0.0,-0.498466938734055,0
NGC1758,8.75,8.81,0.645654229034656,8.86,76.1749,23.81256,9.015,3.1254833,-3.488652,2.0405612,-0.080365749519496,0.19435375825788526
NGC1907,8.75,8.81,0.645654229034656,8.85,82.029,35.324093,9.778,-0.1406094,-3.4100578,-0.34597492,-0.133967522221307,0.28910646605580553
UBC1610,8.74,8.81,0.645654229034656,8.89,91.39409,28.702726,10.65,1.2490872,-3.2325761,23.228365,-0.274829442302386,0.10626313789912037
HSC1347,8.64,8.82,0.660693448007596,9.02,75.6774,31.342323,8.203,33.762638,-60.013645,13.632357,0.029122245926203,0.05590038569282619
ASCC123,8.73,8.82,0.660693448007596,8.93,340.5627,54.198914,8.268,7.5519505,-5.306271,-9.000635,0.067823983728886,0
UBC157,8.74,8.82,0.660693448007596,8.91,328.7895,49.6827,8.328,2.0990107,-0.292354,-20.752295,-0.039487220346928,0
NGC1664,8.77,8.82,0.660693448007596,8.89,72.76648,43.67478,9.436,1.607673,-5.80264,4.111705,-0.09212093920477,0.19391243306291833
FSR0977,8.71,8.82,0.660693448007596,8.92,97.96788,11.867954,10.155,0.68420756,-1.5462952,23.755842,-0.189209990203381,0.041495121077419254
Gulliver56,8.74,8.82,0.660693448007596,8.88,95.392334,26.900734,10.173,0.42647445,-3.184839,70.3036,-0.155852877534926,0.15665193826065435
OC0301,8.72,8.82,0.660693448007596,8.9,88.378296,25.183374,10.987,0.3995591,-1.847183,-3.8970244,-0.120316366354624,0.2786675930234025
HSC1518,8.73,8.82,0.660693448007596,8.9,95.386765,19.839857,11.104,0.743188,-1.895083,42.72897,-0.113250958919525,0.3147951718982666
UBC1313,8.75,8.82,0.660693448007596,8.9,96.8923,17.188955,11.456,0.70907485,-0.00249212,19.561878,-0.341238237917423,0.23738633961101296
NGC1883,8.77,8.82,0.660693448007596,8.87,81.475685,46.488796,11.721,0.40652058,-1.1703919,-19.94689,-0.230116799473762,0.058880276181652966
FSR0632,8.69,8.83,0.676082975391982,8.95,53.013107,59.132515,8.823,4.008428,-1.7075088,-3.4212992,-0.134773313999176,0
Kharchenko1,8.76,8.83,0.676082975391982,8.88,92.198044,24.286467,10.452,0.7418206,-2.3240674,40.374157,-0.161358749227864,0.16067327940561088
FSR0761,8.76,8.83,0.676082975391982,8.91,83.33311,39.834496,10.701,0.10084644,-1.3224641,-18.463339,-0.234715990023688,0.1707215103547563
NGC2262,8.77,8.83,0.676082975391982,8.88,99.90786,1.1434785,10.895,0.2978726,0.10621626,62.055397,-0.141842851415277,0.1617058402983419
UBC427,8.74,8.84,0.691830970918936,8.94,71.79471,49.02707,10.2,0.932496,-2.2613018,-11.504312,0.179739132523537,0
FSR0975,8.7,8.84,0.691830970918936,8.97,100.00588,13.311104,12.449,0.16265266,-0.79759556,35.36726,-0.302149128913879,0.23795000377101255
HSC1724,8.55,8.85,0.707945784384137,9.07,110.15445,-2.005262,8.246,-0.23853964,-12.394187,17.41736,0.154162220656872,0.09546062037013905
Theia1040,8.75,8.85,0.707945784384137,8.98,69.44263,56.51412,8.654,-1.7935469,-5.6472526,-15.000683,-0.049519546903097,0.1722003245469919
Alessi170,8.81,8.85,0.707945784384137,8.9,100.45646,-5.239282,9.309,-0.10774825,-3.1094217,0.20938781,-0.269077294971794,0.3638979660882516
CWNU416,8.76,8.85,0.707945784384137,8.93,97.33553,13.471461,9.341,-2.1451547,-3.983887,7.225304,-0.089700875182947,0.23161902247598423
UBC1612,8.73,8.85,0.707945784384137,8.95,96.944046,17.531134,10.568,0.84351116,-2.344122,35.83244,-0.214568004012108,0
UBC1316,8.77,8.85,0.707945784384137,8.92,94.73229,14.645261,10.733,0.5277333,-1.834588,26.743162,-0.085921672690246,0.32568878905717563
NGC2194,8.79,8.85,0.707945784384137,8.9,93.43021,12.809694,10.947,0.4862653,-1.4313135,8.62731,-0.246925477748332,0.23085188278667143
NGC6866,8.79,8.86,0.724435960074989,8.91,300.98215,44.165974,7.988,-1.3720877,-5.763544,15.176854,-0.037019964557753,0.17059551910282736
OC0196,8.75,8.86,0.724435960074989,8.94,344.44794,59.033752,8.647,-4.086587,-5.330532,-24.036303,-0.185482606291771,0.09628344305474645
HSC1462,8.78,8.86,0.724435960074989,8.95,87.17313,23.991814,8.97,2.3355467,-4.6237497,8.551038,-0.159840170294046,0.36114209380298645
HSC1494,8.71,8.86,0.724435960074989,9.0,96.69977,24.900581,10.519,0.736181,-2.710097,16.34894,-0.280425839953953,0.24049454031697928
UBC1286,8.72,8.86,0.724435960074989,8.97,89.238716,32.44917,11.025,-0.05479152,-1.4340408,21.164143,-0.287384029211743,0.18074459984558514
Berkeley13,8.8,8.86,0.724435960074989,8.93,73.95277,52.810257,11.166,-0.1433417,0.528444,-30.019014,-0.264850243926048,0.17167167990710452
SAI43,8.76,8.86,0.724435960074989,8.96,77.072174,49.86535,11.561,0.48492366,-0.5424682,-12.152741,-0.228690475225449,0
FoF1973,8.81,8.87,0.741310241300916,8.95,95.4518,22.41334,10.499,0.9976417,-2.5839696,40.068916,-0.225631398955981,0.18565726395909624
FSR0937,8.79,8.87,0.741310241300916,8.95,93.418945,14.996903,12.484,0.40161934,-0.22887512,31.266468,-0.216016694903374,0
Theia669,8.66,8.88,0.758577575029185,9.06,91.612755,38.920277,9.043,1.6740977,-3.0987117,-12.293658,-0.149053901433944,0.07720518732459669
UBC614,8.78,8.88,0.758577575029185,8.98,80.11907,30.234447,9.985,0.8348614,-0.7948189,1.859892,0.228219971060753,0
Teutsch20,8.81,8.88,0.758577575029185,8.95,97.20231,14.920522,10.783,1.221221,-1.3643715,38.98186,-0.22615572810173,0
NGC2324,8.82,8.88,0.758577575029185,8.94,106.03514,1.0472175,11.159,-0.32211465,-0.08857925,46.4002,-0.257302461657673,0.29019897440401204
UBC1317,8.75,8.88,0.758577575029185,8.99,89.54036,9.602052,12.72,-0.5265387,0.6866073,53.533493,-0.504667222499847,0
NGC2286,8.82,8.89,0.776247116628693,8.95,101.91834,-3.1528823,10.086,0.21668953,-1.4617456,32.920162,-0.230569697916508,0.09122588320771197
Gulliver26,8.83,8.89,0.776247116628693,8.95,80.688194,35.274395,10.406,1.851613,-2.8455608,32.37571,-0.204897284507751,0.06948665432724106
HSC590,8.8,8.9,0.794328234724282,9.01,263.20837,48.63573,8.104,-1.7986505,-4.563217,-4.456286,0.269467811148346,0.23741767221959412
Casado-Alessi1,8.77,8.9,0.794328234724282,9.0,13.354524,49.548115,8.5,6.4703183,-6.4022217,-5.1907525,-0.058901317417622,0.14893502711407902
Collinder428,8.76,8.9,0.794328234724282,8.98,315.7421,44.49999,9.055,-2.888672,-3.063113,-72.031136,0.00244783423841,0
CWNU158,8.84,8.9,0.794328234724282,8.96,99.934105,5.2332983,9.421,-1.3778142,2.8952231,33.68824,-0.154877524822951,0.1766153448497322
UBC59,8.84,8.9,0.794328234724282,8.99,82.23317,48.00974,10.049,0.5688726,-1.9708028,-34.920776,-0.19636926582704,0.16052762055883904
CWNU2332,8.79,8.9,0.794328234724282,9.01,85.621155,29.800062,10.52,1.0876541,-1.321451,-10.883738,-0.213481768965721,0
HSC453,8.81,8.91,0.812830516164099,9.02,261.10602,32.047863,8.086,-41.567608,4.276171,-24.29401,0.079277014620235,0.07940844806981881
HSC1738,8.79,8.91,0.812830516164099,9.01,119.53398,0.08534996,8.647,-5.396498,1.6750534,23.502167,0.030223663896323,0.17148044215428282
King5,8.86,8.91,0.812830516164099,8.95,48.677223,52.70313,10.038,-0.3036681,-1.2646456,-40.93179,-0.211698412895202,0.08108421256056783
UBC1298,8.81,8.91,0.812830516164099,9.0,90.54899,28.237576,10.784,-0.12007759,-2.184441,-11.429927,-0.269714772701263,0.05955294889031837
CWNU1372,8.77,8.91,0.812830516164099,9.08,89.00383,32.743202,11.547,0.29106933,-1.4815768,40.11622,-0.215292170643806,0
HSC1386,8.78,8.91,0.812830516164099,9.05,89.81894,33.940018,11.975,0.30770788,-0.74257153,5.189874,-0.132843226194382,0
Patchick12,8.85,8.92,0.831763771102671,8.99,31.09128,54.36273,9.804,-2.288876,-0.22188646,-44.59234,-0.005870795249939,0.3051237180336348
Berkeley67,8.86,8.92,0.831763771102671,8.97,69.45901,50.775967,10.006,2.2546122,-1.4111736,-2.0494375,-0.22108593583107,0
UBC52,8.86,8.92,0.831763771102671,9.0,64.79273,52.331535,10.11,-0.84318805,0.5736318,-42.462566,-0.279307901859283,0
CWNU1966,8.84,8.93,0.851138038202376,9.01,104.179985,0.4721518,10.989,-0.8583937,-0.05492431,33.75547,-0.067231111228466,0
FoF1375,8.86,8.93,0.851138038202376,9.02,91.0376,28.047283,11.661,0.40248817,-1.0122666,28.660692,-0.305103113253911,0.13833542429035345
Theia708,8.81,8.94,0.87096358995608,9.07,290.9486,53.291073,8.095,1.0929925,-2.1587472,-25.294256,-5.55947853372E-4,0.07101874615844142
FSR0905,8.85,8.94,0.87096358995608,9.03,98.43096,22.313076,9.336,1.8511803,-3.8049788,2.1589255,-0.171483288928866,0.1729566344544453
HSC1565,8.84,8.94,0.87096358995608,9.03,101.00843,16.778658,10.035,-0.627783,-3.1328256,12.863687,-0.273323565721511,0.06977790103667961
FSR0811,8.85,8.94,0.87096358995608,9.01,94.113045,36.364304,10.574,0.90616214,-2.0333548,29.870584,-0.231539058188597,0.27144942750342443
HSC1442,8.86,8.95,0.891250938133744,9.03,81.13839,22.697784,9.522,-0.45301157,1.1155801,26.381065,-0.250855475664139,0
FoF2143,8.89,8.95,0.891250938133744,9.02,90.9852,26.62945,9.8,0.30861717,-0.02520104,32.146584,0.203008741140366,0
NGC1245,8.88,8.95,0.891250938133744,9.03,48.711346,47.23508,10.549,0.46958762,-1.6598328,-32.844166,-0.106215451165276,0.1665375793664707
Theia844,8.88,8.96,0.912010839355911,9.05,310.10934,41.921913,8.059,1.5285313,-8.699096,6.601178,0.007619296333619,0.06375627164322488
UBC6,8.9,8.96,0.912010839355911,9.01,344.0718,51.144886,8.595,-4.621427,-4.9627247,-32.06544,0.004254624779735,0.19120872967887012
Teutsch12,8.89,8.96,0.912010839355911,9.03,96.41739,13.60845,11.533,-0.68817,-0.968701,45.12726,-0.306841522455215,0.10025335972742987
HSC1271,8.84,8.97,0.933254300796992,9.09,63.292797,37.69505,9.083,-1.2188302,-3.4811926,-11.071086,-0.033583022654057,0
CWNU2503,8.84,8.97,0.933254300796992,9.1,91.395386,11.95256,11.681,0.2506981,-0.24461794,3.2147126,-0.188824146986008,0
FSR0241,8.93,8.98,0.954992586021437,9.04,300.7602,46.195248,8.071,-1.4111974,-3.5744417,10.721805,-0.03367932420224,0.09142024319979525
HSC1234,8.69,8.98,0.954992586021437,9.23,58.499813,40.4401,8.494,-0.14877726,-10.32803,2.758671,0.031257666647434,0
FoF2198,8.93,8.98,0.954992586021437,9.04,107.49735,4.6503882,9.208,0.68342954,-0.9907552,42.218994,0.290481716394424,0
UBC1285,8.92,8.98,0.954992586021437,9.06,86.72975,32.159943,10.337,0.41514316,-2.8518171,-23.557737,-0.071401473134756,0.1483161981900609
UBC616,8.89,8.98,0.954992586021437,9.06,106.97781,19.933964,10.86,-1.3168495,-0.72122097,59.941753,-0.197875590684513,0.26307926971173123
NGC6811,8.94,8.99,0.977237220955811,9.05,294.3439,46.364113,7.987,-3.3549302,-8.800032,7.540141,-0.049549086502968,0.18154823922716803
CWNU1801,8.86,8.99,0.977237220955811,9.14,91.74694,32.172085,9.324,1.052493,-3.7162962,-13.943631,-0.162948761135339,0.1230498404464108
Czernik27,8.89,8.99,0.977237220955811,9.1,105.83319,6.3832116,11.029,-0.4745081,-1.4272699,58.966145,-0.219976868480444,0.07393205181359859
CWNU226,8.91,9.0,1.0,9.07,111.240944,-4.920817,9.227,-3.8509073,0.4324623,37.901978,-0.339432716369629,0
UBC217,8.9,9.0,1.0,9.08,108.210495,-4.6940207,9.742,-2.577116,2.1978695,101.994606,-0.341347485780716,0
HSC1513,8.91,9.01,1.02329299228075,9.1,103.38426,24.095242,8.848,1.4244443,-4.0695825,-16.76839,0.007655528001487,0.16593508753601013
HSC1590,8.88,9.01,1.02329299228075,9.14,99.2269,12.184369,9.052,-1.4608505,-3.116175,19.819307,-0.255957543849945,0.09221089831805514
Czernik12,8.93,9.01,1.02329299228075,9.1,39.848866,54.91819,9.529,-0.27739558,0.8429406,-20.42509,-0.136419162154198,0.06728660050489299
HSC1472,8.79,9.01,1.02329299228075,9.2,86.14606,21.847187,9.558,0.9882031,-2.958736,18.093767,0.066314948101839,0.3353614208166642
UBC1246,8.92,9.01,1.02329299228075,9.11,45.52003,47.97422,10.151,0.50165457,-1.2321979,-34.656807,-0.084786572804054,0.22263113005715326
UBC1248,8.95,9.01,1.02329299228075,9.07,50.675735,52.04512,10.647,1.8368212,-1.2683755,-15.336878,-0.271178811788559,0
HSC1353,8.88,9.01,1.02329299228075,9.13,79.858475,33.641426,12.23,0.89358187,-0.0318431,-6.925395,-0.189876377582551,0.05745243445668836
UBC1318,8.94,9.01,1.02329299228075,9.1,91.07338,9.183529,12.323,0.5367923,0.14375621,36.43936,-0.214699292182922,0.15498463392852985
Theia4877,8.95,9.02,1.0471285480509,9.1,294.16602,45.12657,7.957,-0.5711401,-0.4987097,-12.959296,0.100907474911461,0.19507046233440165
HSC1359,8.88,9.02,1.0471285480509,9.14,81.19102,33.39756,11.806,0.44776648,-0.5248466,-9.891554,-0.474870458245278,0.1536243144461399
FoF658,8.99,9.04,1.09647819614318,9.09,95.27161,-3.4681296,9.395,-1.4877251,1.619118,22.77002,-0.041964470874518,0.18705374374601155
Berkeley69,8.97,9.04,1.09647819614318,9.09,81.09089,32.608154,10.865,0.738993,-1.9537355,31.678627,-0.23423459008336,0.20428907746804706
UBC442,8.97,9.04,1.09647819614318,9.1,100.58384,-4.6049876,11.051,0.17320515,-0.2718834,43.97197,-0.112573862075806,0
CWNU105,8.9,9.05,1.12201845430197,9.19,58.956974,38.466007,9.616,0.19720156,0.05576635,-35.36007,0.152565456926822,0.2789499595365393
UBC617,8.97,9.05,1.12201845430197,9.14,94.77165,10.122231,10.29,-1.3951813,-0.16494554,68.09445,0.138329858891666,0.1780624756401295
UBC440,8.95,9.05,1.12201845430197,9.14,113.1007,5.9923725,10.664,-0.88874185,1.2424334,65.92174,-0.371986359357834,0
UBC1351,8.97,9.05,1.12201845430197,9.12,107.72572,-3.4290655,11.067,-0.33946946,0.0335481,63.589573,-0.226155757904053,0
Teutsch2,9.0,9.06,1.14815362149688,9.12,85.34292,39.238144,12.0,0.48865676,-1.4342873,2.8749788,-0.322198063135147,0
HSC1416,8.99,9.06,1.14815362149688,9.16,83.80406,28.072624,12.287,1.0755687,-0.276706,21.92382,-0.372244367996851,0.0606794586621443
UBC374,8.99,9.07,1.17489755493953,9.14,305.74637,38.947495,7.923,-0.7072632,-3.0670369,-2.7101884,0.264485314488411,0.1464890215395528
NGC752,8.89,9.07,1.17489755493953,9.23,29.160067,37.792717,8.418,9.77175,-11.823991,5.7063093,0.005210439415951,0.09149605892774361
NGC1817,9.0,9.07,1.17489755493953,9.14,78.14103,16.693184,9.717,0.4304329,-0.9317311,66.74217,-0.170218040749653,0.17736622704513635
NGC2304,8.99,9.07,1.17489755493953,9.15,103.80304,17.984615,10.888,0.00211337,-1.4662312,54.078632,-0.181165741135677,0.09369790180120247
NGC2266,9.0,9.07,1.17489755493953,9.16,100.83081,26.97837,10.926,-0.4870084,-1.2442852,52.997055,-0.247697824330041,0.19067216670155437
HSC1477,9.02,9.08,1.20226443461741,9.16,92.63981,25.009068,10.124,-2.209718,-1.42942,63.84883,-0.241295274347067,0.11338203921708276
HSC1385,8.97,9.09,1.23026877081238,9.23,85.1717,31.798782,8.919,-0.8429898,-3.3726575,-41.517982,-0.08222017933925,0.04473847648364521
Juchert23,9.03,9.09,1.23026877081238,9.18,76.92302,17.588886,10.439,0.32383874,-2.4954674,5.0964947,-0.148541772738099,0.19872562328341772
Patchick3,9.03,9.1,1.25892541179417,9.15,79.12109,45.582066,9.716,-1.6829956,-1.31884,-36.770058,-0.067985359579325,0.2324274057370389
Czernik20,9.01,9.1,1.25892541179417,9.19,80.133316,39.543518,11.666,0.5431189,-1.590316,30.945415,-0.223620861768723,0
HSC854,8.98,9.11,1.28824955169313,9.23,346.83115,56.826847,8.533,-1.5103759,-1.585318,1.7393409,-0.132502108812332,0.050986686111964406
King23,9.02,9.11,1.28824955169313,9.18,110.46217,-0.98995596,10.465,-0.4956961,-0.85741293,43.00269,-0.112358912825585,0.02669934186158544
FSR0869,8.98,9.11,1.28824955169313,9.18,92.52099,24.565418,11.281,0.51320887,-0.4431879,25.16832,-0.25969956194361,0.16686176993435792
CWNU1720,9.02,9.11,1.28824955169313,9.2,80.48391,37.74187,11.697,0.12362935,-2.0735652,-17.845644,-0.134773313999176,0
UBC199,9.05,9.12,1.3182567385564,9.19,67.43661,25.418861,9.211,2.905192,-1.8438642,-11.584779,-0.162818337231874,0.10600182511040378
Berkeley37,9.0,9.12,1.3182567385564,9.21,110.068924,-0.99820524,10.81,-1.051953,0.7116076,81.74684,-0.224980211257935,0.19003572831188986
NGC2192,9.05,9.12,1.3182567385564,9.2,93.822464,39.842754,11.214,0.18911994,-1.9689049,20.754404,-0.022610709071159,0.17133644244729795
HSC1613,9.03,9.12,1.3182567385564,9.21,94.576546,4.621957,11.376,-0.4789478,-0.40570632,56.890076,-0.228328585624695,0
NGC7789,9.07,9.13,1.34896288259166,9.17,359.3286,56.72375,9.115,-0.9139514,-1.9523705,-53.86694,-0.085364999560018,0.07042076693871076
HSC1435,9.08,9.14,1.38038426460289,9.22,88.94877,28.072588,12.064,0.6853866,-0.03566434,30.946663,-0.429378479719162,0
NGC2126,9.1,9.15,1.41253754462276,9.19,90.649506,49.87189,9.335,0.8169111,-2.6012075,-12.704791,-0.221097234538511,0.13127874601577796
UBC57,9.08,9.15,1.41253754462276,9.25,62.976166,42.7205,9.718,3.0991914,-2.2866955,5.121097,-0.252210199832916,0
UBC586,9.07,9.16,1.44543977074593,9.24,301.07184,46.718193,8.08,-3.6820998,-4.942523,-7.213489,-0.118407343203823,0.10463742713715425
NGC2355,9.12,9.17,1.47910838816821,9.22,109.25064,13.762502,9.758,-3.836031,-1.0544273,29.547323,-0.141540648353597,0.2048390130397041
CWNU1305,9.09,9.17,1.47910838816821,9.25,96.166534,12.479896,10.944,0.19292454,-2.3662179,5.175862,-0.12415623664856,0
UBC141,9.12,9.18,1.51356124843621,9.25,313.56412,35.686176,7.961,-1.012877,0.33395797,-18.404741,-0.121743403375149,0.0034122618594481474
Berkeley9,9.12,9.18,1.51356124843621,9.24,53.173893,52.65192,9.59,1.4837956,-0.0243882,-15.46698,0.004663920029998,0
Collinder110,9.13,9.18,1.51356124843621,9.22,99.69736,2.072879,10.053,-1.0925566,-2.0393312,32.191456,-0.228690505027771,0
FSR0716,9.12,9.18,1.51356124843621,9.23,77.79319,45.72308,10.809,-0.32271758,-1.7013332,10.976051,-0.196573498193175,0.16146737384911142
Theia1432,9.08,9.19,1.54881661891248,9.3,35.67301,54.257294,8.656,-0.47644934,1.1171066,17.13017,-0.311147585511207,9.581459519637467E-4
CWNU350,9.02,9.19,1.54881661891248,9.3,76.46567,45.968605,9.134,-0.5044158,-1.7573892,-22.789557,-0.126086831092835,0
NGC1798,9.13,9.19,1.54881661891248,9.27,77.90789,47.68911,11.867,0.7918507,-0.36973462,1.6258738,-0.363158516585827,0.3892720969782105
Czernik21,9.12,9.19,1.54881661891248,9.26,81.67558,36.018333,11.95,2.184408,-0.89121574,41.62753,-0.323155611753464,0
UBC1335,9.11,9.21,1.62181009735893,9.32,105.37024,5.250313,10.624,-0.23532581,-0.6634511,46.137966,-0.151117132976651,0.07981364039540424
Theia7082,9.13,9.22,1.65958690743756,9.3,84.17691,40.015846,9.37,3.8276412,1.1002601,-2.9574404,-0.286195058003068,0.1768404796709361
HSC1496,9.1,9.22,1.65958690743756,9.35,86.4356,19.043064,11.864,0.7569342,-0.3847311,-0.90593284,-0.321139130741357,0.32719065798205577
NGC2112,9.18,9.23,1.69824365246175,9.28,88.43552,0.40209988,9.125,-2.7095747,4.2773705,31.84732,-0.130313029512763,0.12727356962156489
FSR0278,9.18,9.24,1.73780082874938,9.3,307.76187,51.017063,8.237,-4.602001,-9.736771,-13.142225,0.053419128060341,0
UBC1108,9.16,9.26,1.81970085860998,9.35,298.08453,44.793655,8.385,-1.9398776,-3.7393668,0.41201684,-0.169520169496536,0
Berkeley68,9.22,9.27,1.86208713666287,9.32,71.0495,42.16123,10.978,2.2434504,-1.3873787,-19.204378,-0.24036455899477,0.041661812308695804
Berkeley35,9.17,9.28,1.90546071796324,9.39,107.48017,2.7310667,10.987,-0.6113251,-0.2546601,84.12695,-0.206423401832581,0
Theia3250,9.06,9.29,1.94984459975804,9.51,90.2846,9.348291,11.449,0.25638834,-0.18495613,55.72916,-0.396618676682313,0.2183217979128364
NGC6819,9.24,9.3,1.99526231496888,9.34,295.32175,40.18987,7.807,-2.8995643,-3.8702784,2.9690006,0.009232889794345,0.06298918699701755
HSC552,8.97,9.31,2.04173794466953,9.54,280.49893,40.464367,7.942,5.201642,-14.963886,2.8207912,0.334979981184006,0
SkiffJ0507+30.8,9.19,9.31,2.04173794466953,9.42,76.74347,30.872026,12.159,0.69197017,-0.7128241,-5.7674665,-0.332677960395813,0.18536132437006453
Collinder74,9.26,9.32,2.08929613085404,9.39,87.16848,7.3676457,10.361,0.96428907,-1.5462729,20.92656,-0.214966833591462,0.03159340441130109
HSC1389,9.21,9.32,2.08929613085404,9.41,82.41027,30.038252,10.988,0.89592195,0.60945094,-3.99561,-0.447979152202606,0
Berkeley21,9.23,9.32,2.08929613085404,9.41,87.94899,21.810774,14.036,0.5062872,-1.0310549,3.87953,-0.263049572706223,0
HSC1022,9.24,9.33,2.13796208950223,9.41,21.477533,59.733875,8.672,-0.9881142,-3.014079,-14.310428,0.057851634919643,0
NGC2420,9.3,9.35,2.23872113856834,9.41,114.60208,21.574068,10.222,-1.2149012,-2.039227,72.164955,-0.260221179160807,0.0974283122284878
Berkeley70,9.28,9.35,2.23872113856834,9.43,81.45436,41.950066,11.663,0.8320071,-1.8749007,-10.82065,0.124335706233978,0
HSC299,9.27,9.36,2.29086765276777,9.45,276.2971,-0.00373218,4.687,-2.0578735,-4.8577037,41.52201,0.098850086331368,0
NGC2682,9.32,9.4,2.51188643150958,9.48,132.84984,11.817454,8.715,-10.965183,-2.905713,33.767498,0.012567852803546,0.06785974550243533
NGC2158,9.34,9.4,2.51188643150958,9.47,91.85948,24.09771,11.446,-0.2107801,-1.9821186,26.961596,-0.322457167837355,0.04193594795713047
Alessi50,9.37,9.43,2.69153480392691,9.49,95.51796,21.073465,10.872,0.26731157,1.274588,22.43568,-0.495809823274612,0
HSC1627,9.34,9.45,2.81838293126445,9.54,112.022125,12.024678,10.602,-0.5293796,-0.6814226,52.16964,-0.225431591272354,0
HSC1293,9.36,9.46,2.88403150312661,9.57,63.804054,32.29628,12.437,0.26283604,-0.6048623,-8.772556,-0.526767502228419,0.151110414194437
NGC2141,9.42,9.48,3.01995172040202,9.55,90.74445,10.455506,11.376,-0.08262796,-0.7545623,26.134645,0.062457472085953,0.22978716839251154
Berkeley18,9.4,9.49,3.09029543251359,9.58,80.55367,45.46785,13.195,0.7821762,-0.05913272,-5.493862,-0.366241663694382,0
HSC1097,9.45,9.5,3.16227766016838,9.56,30.169218,48.026325,9.386,3.369941,-1.4302167,25.390448,-0.197251346707344,0.24684850243909937
FSR1083,9.42,9.5,3.16227766016838,9.58,110.51648,3.556276,11.106,-0.3587796,0.23326804,98.044014,-0.462167670329412,0.24444787261666523
NGC6218,9.33,9.51,3.23593656929628,9.67,251.80394,-1.982469,5.526,-0.200329,-6.807449,-40.459126,-0.323226302862167,0
FSR0866,9.46,9.53,3.38844156139202,9.6,103.83567,29.740974,9.298,1.3594345,-0.3879361,65.25218,-0.168185638884703,0.12814033950194403
Berkeley31,9.48,9.59,3.8904514499428,9.7,104.40672,8.288133,12.251,0.11449074,-0.9215849,65.27132,-0.288791984319687,0
HSC1423,9.49,9.6,3.98107170553497,9.72,72.67808,19.364824,12.275,0.6066549,-0.93016046,21.03042,-0.462391148010889,0.20951753471211187
HSC1355,9.52,9.6,3.98107170553497,9.71,64.8291,22.695097,12.491,0.55914253,-0.7871873,-3.5126035,-0.46974093914032,0.12294180781191744
NGC7078,9.53,9.65,4.46683592150964,9.75,322.45532,12.16416,7.417,-0.64201784,-3.8132586,-106.08254,0.148062840104103,0.7742375855614485
Berkeley19,9.6,9.69,4.89778819368446,9.78,81.01324,29.571772,12.808,0.65751475,-0.3295895,16.031054,-0.366162091493606,0.03238496378379186
Berkeley32,9.65,9.71,5.12861383991366,9.77,104.531044,6.4332643,10.625,-0.35614026,-1.5898018,103.0409,-0.323835221429666,0.10828554149705232
NGC7089,9.63,9.73,5.37031796370253,9.84,323.38037,-0.7963612,6.526,3.4696045,-2.1840222,-2.7221863,0.106328350305557,0.29818153400049685
NGC5466,9.63,9.74,5.49540873857625,9.87,211.3629,28.54348,7.076,-5.352306,-0.81445384,108.83286,-0.141621366143226,0.728878557967088
Berkeley78,9.66,9.76,5.75439937337157,9.84,110.90881,5.3712754,11.383,-0.06311994,-1.1972023,71.5394,-0.39070271452268,0.03921999315830748
HSC1417,9.65,9.77,5.88843655355588,9.88,87.34655,29.71093,9.324,-0.8425347,-6.8866725,24.00048,-0.199175566434861,0.20918576717902657
Berkeley20,9.63,9.79,6.16595001861481,9.95,83.15437,0.18844257,11.742,0.82660687,-0.2457741,78.88791,-0.354752093553543,0
Berkeley17,9.76,9.81,6.45654229034656,9.87,80.14147,30.574272,11.158,2.536573,-0.34202525,-73.396736,-0.300336693723996,0.16408009637178583
NGC6254,9.7,9.83,6.76082975391982,9.95,254.24374,-4.105276,5.121,-4.7616057,-6.6107583,75.76645,-0.041863188147545,0
Berkeley39,9.76,9.84,6.91830970918936,9.92,116.70734,-4.6727057,10.684,-1.7315816,-1.6313342,59.873093,-0.19614677131176,0.028100294083812438
Berkeley29,9.76,9.87,7.41310241300916,9.98,103.2659,16.925873,16.698,0.12207954,-1.0649513,25.39414,-0.379646241664886,0
NGC5024,9.76,9.88,7.58577575029185,10.02,198.24435,18.162224,7.107,-0.14964208,-1.3321465,-61.72146,0.066609087089698,0.3719646060398818
HSC939,9.79,9.91,8.128305161641,10.02,7.2898703,33.455055,9.459,-1.3289995,-1.8838216,-56.084003,-0.41266028665834,0.18595285233100392
Theia6046,9.84,9.93,8.51138038202376,10.01,83.237366,-7.391144,10.179,0.88238615,0.08616083,50.920807,0.113088495178474,0.2269676964389318
NGC6791,9.9,9.98,9.54992586021437,10.05,290.21997,37.77428,7.652,-0.42124465,-2.2768764,-49.793,0.233312099494717,0.15302470241645408


==> readme.txt <==
%                                                             readme.txt
% AA LaTeX class for Astronomy & Astrophysics
% read-me file
%                                                 (c) EDP Sciences, 2016
%                                            tex-support@edpsciences.org
%-----------------------------------------------------------------------
%
The following files are part of the macro package AA

  readme.txt      This file
  aa.cls          The document class file
  aadoc.pdf       User's Guide
  aa.dem          Example of an article (LaTeX source)


  bibtex/       Directory for BIBTeX style
   aa.bst       Bibliography style file
   natnotes.pdf Brief reference sheet for Natbib

All files are compressed in a single archive: aa-package.zip

%---------------------------------------------------------------------
%                            Main changes in the previous 8.x versions 
%---------------------------------------------------------------------

A&A accepts TeX files designed for LaTeX  as well as PDFLaTeX.
Depending on your preferred LaTeX engine (LaTeX or pdfLaTeX), figures 
should be sent as encapsulated PostScript files or in any other format 
as PDF, JPG, TIF, BMP, and GIF (compatible with pdfLaTeX).
The new macro does not include the classes traditabstract and structabstract
anymore. They are replaced by the command \abstract. 
See new instructions for details.

The aa class supports now the "e-prints" command with BibTeX. 
Two new LaTeX commands, \LEm{a note in the margin} and \LEt{note within the text}
have been added.
See the A&A Author's guide on the Web site for more information.
  
To enable compatibility with 7.x versions, an option has been 
added.
If you don't write structured references (according to
the author-year natbib style), use this option:
\documentclass[bibyear]{aa} 

%-----------------------------------------------------------------------
% Tips 
%-----------------------------------------------------------------------
% How to add in-text citation clickers that link to the corresponding
% ADS abstract pages.
%-----------------------------------------------------------------------

This is a latex recipe to turn the in-text citations into clickers (in
xdvi and the pdf or html output file) that link into ADS, opening the
corresponding abstract page in the browser.  In this manner, an
on-screen reader of your paper may open the cited abstract or download
the cited paper in parallel to reading your paper, without jumping to
the reference list of the latter.

Insert the following commands into the preamble of your latex file:
----------------------------------------
\usepackage{natbib,twoopt}
\usepackage[breaklinks=true]{hyperref} %% to avoid \citeads line fills
\bibpunct{(}{)}{;}{a}{}{,}             %% natbib format for A&A and ApJ
\makeatletter
  \newcommandtwoopt{\citeads}[3][][]{\href{http://adsabs.harvard.edu/abs/#3}%
    {\def\hyper@linkstart##1##2{}%
     \let\hyper@linkend\@empty\citealp[#1][#2]{#3}}}
  \newcommandtwoopt{\citepads}[3][][]{\href{http://adsabs.harvard.edu/abs/#3}%
    {\def\hyper@linkstart##1##2{}%
     \let\hyper@linkend\@empty\citep[#1][#2]{#3}}}
  \newcommandtwoopt{\citetads}[3][][]{\href{http://adsabs.harvard.edu/abs/#3}%
    {\def\hyper@linkstart##1##2{}%
     \let\hyper@linkend\@empty\citet[#1][#2]{#3}}}
  \newcommandtwoopt{\citeyearads}[3][][]%
    {\href{http://adsabs.harvard.edu/abs/#3}
    {\def\hyper@linkstart##1##2{}%
     \let\hyper@linkend\@empty\citeyear[#1][#2]{#3}}}
\makeatother
-------------------------------------------

Usage: use ADS biblabels and enter one per \citeads command, as in:

---------------------------
The existence of two emission features in the solar spectrum near
12~$\mu$m was announced by
\citetads{1981ApJ...247L..97M}. %% Murcray+others, MgI features
We explained them long ago
\citepads[see][]{1992A&A...253..567C}, %% Carlsson+Rutten+Shchukina MgI
using the standard model of the solar atmosphere formulated in the
monumental papers by Vernazza et al.\
(\citeyearads{1973ApJ...184..605V}, % VALI
 \citeyearads{1976ApJS...30....1V}, % VALII
 \citeyearads{1981ApJS...45..635V}). % VALIII
---------------------------

This trick was initially contributed by Robert J. Rutten.  The above
example of its usage is taken from his latex manual and template for
students at
http://www.staff.science.uu.nl/~rutte101/Report_recipe.html
%-----------------------------------------------------------------------

